Gradient flow step-scaling function for SU(3) with $N_f=8$ fundamental flavors

The step-scaling function, the lattice analog of the renormalization group $\beta$ function, is presented for the SU(3) gauge system with eight flavors in the fundamental representation. Our investigation is based on generating dynamical eight flavor gauge field configurations using stout-smeared M\"obius domain wall fermions and Symanzik gauge action. On these gauge field configurations we perform gradient flow measurements using the Zeuthen, Wilson, or Symanzik kernel and consider the Symanzik, Wilson plaquette, or clover operators to determine step-scaling functions for a scale change $s=2$ including large, up to $48^4$, volumes. Considering different flows and operators as well as the optional use of tree-level improvement allows us to check for possible systematic effects. Our result covers the range of renormalized coupling up to $g_c^2 \lesssim 10$. In the case of $N_f=8$ we observe that the reach in $g_c^2$ is limited due to an unphysical first order bulk phase transition caused by large ultra-violet fluctuations. We compare our findings to $N_f=4$, 6, 10 or 12 flavors results that are obtained using the same lattice action and analysis. In addition we investigate the phase structure for simulations with different number of flavors using stout-smeared M\"obius domain wall fermions and Symanzik gauge actions to shed some light on the limited reach in $g_c^2$.

==> DWF_Nf8_c0.250_s2.txt <==
#gcSq(0.250) beta(high)  beta(low) 
   0.01      -0.000197   -0.000374
   0.02      -0.000386   -0.000736
   0.03      -0.000565   -0.001088
   0.04      -0.000735   -0.001429
   0.05      -0.000896   -0.001759
   0.06      -0.001047   -0.002078
   0.07      -0.001190   -0.002387
   0.08      -0.001323   -0.002684
   0.09      -0.001447   -0.002971
   0.10      -0.001563   -0.003247
   0.11      -0.001669   -0.003512
   0.12      -0.001766   -0.003767
   0.13      -0.001854   -0.004011
   0.14      -0.001933   -0.004244
   0.15      -0.002003   -0.004466
   0.16      -0.002064   -0.004678
   0.17      -0.002116   -0.004879
   0.18      -0.002159   -0.005069
   0.19      -0.002193   -0.005249
   0.20      -0.002218   -0.005419
   0.21      -0.002234   -0.005577
   0.22      -0.002242   -0.005726
   0.23      -0.002240   -0.005863
   0.24      -0.002229   -0.005990
   0.25      -0.002210   -0.006107
   0.26      -0.002181   -0.006214
   0.27      -0.002144   -0.006309
   0.28      -0.002098   -0.006395
   0.29      -0.002043   -0.006470
   0.30      -0.001979   -0.006535
   0.31      -0.001907   -0.006589
   0.32      -0.001826   -0.006633
   0.33      -0.001735   -0.006666
   0.34      -0.001637   -0.006690
   0.35      -0.001529   -0.006703
   0.36      -0.001412   -0.006706
   0.37      -0.001287   -0.006698
   0.38      -0.001153   -0.006681
   0.39      -0.001011   -0.006653
   0.40      -0.000860   -0.006615
   0.41      -0.000700   -0.006567
   0.42      -0.000531   -0.006509
   0.43      -0.000354   -0.006440
   0.44      -0.000168   -0.006362
   0.45       0.000027   -0.006273
   0.46       0.000230   -0.006175
   0.47       0.000441   -0.006066
   0.48       0.000662   -0.005948
   0.49       0.000891   -0.005819
   0.50       0.001128   -0.005681
   0.51       0.001374   -0.005532
   0.52       0.001629   -0.005374
   0.53       0.001892   -0.005205
   0.54       0.002163   -0.005027
   0.55       0.002444   -0.004839
   0.56       0.002732   -0.004641
   0.57       0.003029   -0.004434
   0.58       0.003335   -0.004216
   0.59       0.003649   -0.003989
   0.60       0.003971   -0.003752
   0.61       0.004302   -0.003505
   0.62       0.004641   -0.003248
   0.63       0.004989   -0.002982
   0.64       0.005345   -0.002706
   0.65       0.005709   -0.002421
   0.66       0.006082   -0.002126
   0.67       0.006463   -0.001821
   0.68       0.006853   -0.001507
   0.69       0.007250   -0.001183
   0.70       0.007656   -0.000850
   0.71       0.008071   -0.000507
   0.72       0.008493   -0.000154
   0.73       0.008924    0.000208
   0.74       0.009364    0.000579
   0.75       0.009811    0.000960
   0.76       0.010267    0.001350
   0.77       0.010731    0.001750
   0.78       0.011203    0.002158
   0.79       0.011683    0.002577
   0.80       0.012171    0.003004
   0.81       0.012668    0.003441
   0.82       0.013173    0.003887
   0.83       0.013686    0.004343
   0.84       0.014207    0.004808
   0.85       0.014736    0.005281
   0.86       0.015273    0.005765
   0.87       0.015819    0.006257
   0.88       0.016372    0.006758
   0.89       0.016934    0.007269
   0.90       0.017503    0.007788
   0.91       0.018081    0.008317
   0.92       0.018667    0.008855
   0.93       0.019260    0.009401
   0.94       0.019862    0.009957
   0.95       0.020472    0.010522
   0.96       0.021089    0.011095
   0.97       0.021715    0.011678
   0.98       0.022349    0.012269
   0.99       0.022990    0.012870
   1.00       0.023640    0.013479
   1.01       0.024297    0.014097
   1.02       0.024962    0.014724
   1.03       0.025635    0.015360
   1.04       0.026316    0.016004
   1.05       0.027005    0.016657
   1.06       0.027702    0.017319
   1.07       0.028407    0.017990
   1.08       0.029119    0.018669
   1.09       0.029839    0.019357
   1.10       0.030568    0.020053
   1.11       0.031303    0.020758
   1.12       0.032047    0.021472
   1.13       0.032798    0.022194
   1.14       0.033558    0.022925
   1.15       0.034324    0.023664
   1.16       0.035099    0.024411
   1.17       0.035881    0.025167
   1.18       0.036671    0.025932
   1.19       0.037469    0.026705
   1.20       0.038275    0.027486
   1.21       0.039088    0.028275
   1.22       0.039908    0.029073
   1.23       0.040737    0.029879
   1.24       0.041573    0.030693
   1.25       0.042416    0.031516
   1.26       0.043267    0.032347
   1.27       0.044126    0.033185
   1.28       0.044993    0.034032
   1.29       0.045867    0.034888
   1.30       0.046748    0.035751
   1.31       0.047637    0.036622
   1.32       0.048533    0.037501
   1.33       0.049438    0.038388
   1.34       0.050349    0.039284
   1.35       0.051268    0.040187
   1.36       0.052195    0.041098
   1.37       0.053128    0.042017
   1.38       0.054070    0.042943
   1.39       0.055019    0.043878
   1.40       0.055975    0.044820
   1.41       0.056939    0.045770
   1.42       0.057910    0.046728
   1.43       0.058888    0.047694
   1.44       0.059874    0.048667
   1.45       0.060867    0.049648
   1.46       0.061867    0.050636
   1.47       0.062875    0.051632
   1.48       0.063890    0.052636
   1.49       0.064913    0.053647
   1.50       0.065943    0.054665
   1.51       0.079622    0.055691
   1.52       0.080480    0.056725
   1.53       0.081353    0.057766
   1.54       0.082241    0.058814
   1.55       0.083144    0.059869
   1.56       0.084064    0.060932
   1.57       0.084999    0.062002
   1.58       0.085951    0.063079
   1.59       0.086919    0.064164
   1.60       0.087903    0.065256
   1.61       0.088904    0.066354
   1.62       0.089922    0.067460
   1.63       0.090957    0.068573
   1.64       0.092009    0.069693
   1.65       0.093078    0.070820
   1.66       0.094163    0.071954
   1.67       0.095265    0.073095
   1.68       0.096384    0.074243
   1.69       0.097519    0.075398
   1.70       0.098670    0.076559
   1.71       0.099836    0.077728
   1.72       0.101018    0.078903
   1.73       0.102215    0.080085
   1.74       0.103426    0.081274
   1.75       0.104651    0.082469
   1.76       0.105889    0.083671
   1.77       0.107140    0.084880
   1.78       0.108404    0.086096
   1.79       0.109679    0.087318
   1.80       0.110967    0.088546
   1.81       0.112265    0.089781
   1.82       0.113575    0.091023
   1.83       0.114895    0.092271
   1.84       0.116226    0.093525
   1.85       0.117567    0.094786
   1.86       0.118918    0.096054
   1.87       0.120278    0.097327
   1.88       0.121649    0.098607
   1.89       0.123029    0.099894
   1.90       0.124418    0.101186
   1.91       0.125817    0.102485
   1.92       0.127226    0.103790
   1.93       0.128643    0.105102
   1.94       0.130070    0.106419
   1.95       0.131505    0.107743
   1.96       0.132950    0.109073
   1.97       0.134403    0.110409
   1.98       0.135866    0.111751
   1.99       0.137337    0.113100
   2.00       0.138817    0.114454
   2.01       0.140306    0.115815
   2.02       0.141803    0.117181
   2.03       0.143308    0.118553
   2.04       0.144822    0.119932
   2.05       0.146344    0.121316
   2.06       0.147874    0.122707
   2.07       0.149412    0.124103
   2.08       0.150958    0.125506
   2.09       0.152513    0.126914
   2.10       0.154075    0.128328
   2.11       0.155644    0.129748
   2.12       0.157221    0.131174
   2.13       0.158806    0.132606
   2.14       0.160399    0.134043
   2.15       0.161998    0.135487
   2.16       0.163605    0.136936
   2.17       0.165219    0.138391
   2.18       0.166841    0.139852
   2.19       0.168469    0.141319
   2.20       0.170105    0.142792
   2.21       0.171747    0.144270
   2.22       0.173397    0.145754
   2.23       0.175053    0.147244
   2.24       0.176716    0.148740
   2.25       0.178385    0.150241
   2.26       0.180061    0.151748
   2.27       0.181744    0.153261
   2.28       0.183433    0.154779
   2.29       0.185129    0.156303
   2.30       0.186831    0.157833
   2.31       0.188540    0.159369
   2.32       0.190255    0.160910
   2.33       0.191976    0.162457
   2.34       0.193704    0.164010
   2.35       0.195437    0.165568
   2.36       0.197177    0.167132
   2.37       0.198923    0.168701
   2.38       0.200675    0.170277
   2.39       0.202433    0.171857
   2.40       0.204196    0.173444
   2.41       0.205966    0.175036
   2.42       0.207742    0.176633
   2.43       0.209524    0.178237
   2.44       0.211311    0.179845
   2.45       0.213104    0.181460
   2.46       0.214903    0.183080
   2.47       0.216708    0.184705
   2.48       0.218519    0.186336
   2.49       0.220335    0.187973
   2.50       0.222157    0.189615
   2.51       0.223984    0.191263
   2.52       0.225817    0.192916
   2.53       0.227656    0.194574
   2.54       0.229500    0.196239
   2.55       0.231350    0.197908
   2.56       0.233205    0.199583
   2.57       0.235066    0.201264
   2.58       0.236932    0.202950
   2.59       0.238803    0.204641
   2.60       0.240680    0.206338
   2.61       0.242562    0.208040
   2.62       0.244450    0.209748
   2.63       0.246343    0.211461
   2.64       0.248241    0.213180
   2.65       0.250144    0.214904
   2.66       0.252053    0.216633
   2.67       0.253967    0.218368
   2.68       0.255886    0.220108
   2.69       0.257811    0.221853
   2.70       0.259740    0.223603
   2.71       0.261675    0.225359
   2.72       0.263615    0.227120
   2.73       0.265560    0.228887
   2.74       0.267510    0.230659
   2.75       0.269465    0.232436
   2.76       0.271425    0.234218
   2.77       0.273390    0.236005
   2.78       0.275360    0.237798
   2.79       0.277335    0.239596
   2.80       0.279316    0.241399
   2.81       0.281301    0.243207
   2.82       0.283291    0.245021
   2.83       0.285286    0.246839
   2.84       0.287286    0.248663
   2.85       0.289291    0.250492
   2.86       0.291300    0.252325
   2.87       0.293315    0.254164
   2.88       0.295334    0.256008
   2.89       0.297359    0.257858
   2.90       0.299388    0.259712
   2.91       0.301421    0.261571
   2.92       0.303460    0.263435
   2.93       0.305503    0.265304
   2.94       0.307552    0.267179
   2.95       0.309605    0.269058
   2.96       0.311662    0.270942
   2.97       0.313724    0.272831
   2.98       0.315792    0.274725
   2.99       0.317863    0.276624
   3.00       0.319940    0.278528
   3.01       0.322021    0.280437
   3.02       0.324106    0.282350
   3.03       0.326196    0.284269
   3.04       0.328291    0.286192
   3.05       0.330391    0.288120
   3.06       0.332495    0.290053
   3.07       0.334603    0.291991
   3.08       0.336717    0.293933
   3.09       0.338834    0.295881
   3.10       0.340957    0.297833
   3.11       0.343083    0.299790
   3.12       0.345214    0.301751
   3.13       0.347350    0.303717
   3.14       0.349490    0.305688
   3.15       0.351635    0.307664
   3.16       0.353784    0.309644
   3.17       0.355938    0.311629
   3.18       0.358096    0.313619
   3.19       0.360258    0.315613
   3.20       0.362425    0.317612
   3.21       0.364596    0.319615
   3.22       0.366772    0.321623
   3.23       0.368951    0.323636
   3.24       0.371136    0.325653
   3.25       0.373324    0.327674
   3.26       0.375517    0.329700
   3.27       0.377714    0.331731
   3.28       0.379916    0.333766
   3.29       0.382122    0.335806
   3.30       0.384332    0.337850
   3.31       0.386546    0.339898
   3.32       0.388765    0.341951
   3.33       0.390988    0.344009
   3.34       0.393215    0.346070
   3.35       0.395447    0.348137
   3.36       0.397682    0.350207
   3.37       0.399922    0.352282
   3.38       0.402166    0.354361
   3.39       0.404414    0.356445
   3.40       0.406667    0.358532
   3.41       0.408923    0.360625
   3.42       0.411184    0.362721
   3.43       0.413449    0.364822
   3.44       0.415718    0.366927
   3.45       0.417991    0.369036
   3.46       0.420269    0.371149
   3.47       0.422550    0.373267
   3.48       0.424836    0.375389
   3.49       0.427125    0.377515
   3.50       0.429419    0.379645
   3.51       0.431717    0.381779
   3.52       0.434019    0.383918
   3.53       0.436325    0.386060
   3.54       0.438635    0.388207
   3.55       0.440949    0.390358
   3.56       0.443267    0.392513
   3.57       0.445589    0.394672
   3.58       0.447915    0.396835
   3.59       0.450245    0.399002
   3.60       0.452579    0.401173
   3.61       0.454918    0.403348
   3.62       0.457260    0.405527
   3.63       0.459606    0.407710
   3.64       0.461956    0.409897
   3.65       0.464310    0.412088
   3.66       0.466668    0.414283
   3.67       0.469030    0.416481
   3.68       0.471396    0.418684
   3.69       0.473766    0.420891
   3.70       0.476140    0.423101
   3.71       0.478517    0.425316
   3.72       0.480899    0.427534
   3.73       0.483285    0.429756
   3.74       0.485674    0.431982
   3.75       0.488067    0.434211
   3.76       0.490465    0.436445
   3.77       0.492866    0.438682
   3.78       0.495271    0.440923
   3.79       0.497680    0.443168
   3.80       0.500092    0.445416
   3.81       0.502509    0.447669
   3.82       0.504930    0.449925
   3.83       0.507354    0.452184
   3.84       0.509782    0.454447
   3.85       0.512214    0.456714
   3.86       0.514650    0.458985
   3.87       0.517089    0.461259
   3.88       0.519533    0.463537
   3.89       0.521980    0.465819
   3.90       0.524431    0.468104
   3.91       0.526886    0.470392
   3.92       0.529344    0.472685
   3.93       0.531807    0.474981
   3.94       0.534273    0.477280
   3.95       0.536743    0.479583
   3.96       0.539216    0.481889
   3.97       0.541694    0.484199
   3.98       0.544175    0.486512
   3.99       0.546660    0.488829
   4.00       0.549148    0.491149
   4.01       0.551641    0.493473
   4.02       0.554137    0.495800
   4.03       0.556636    0.498131
   4.04       0.559140    0.500465
   4.05       0.561647    0.502802
   4.06       0.564158    0.505142
   4.07       0.566673    0.507486
   4.08       0.569191    0.509834
   4.09       0.571713    0.512185
   4.10       0.574238    0.514538
   4.11       0.576767    0.516896
   4.12       0.579300    0.519256
   4.13       0.581837    0.521620
   4.14       0.584377    0.523987
   4.15       0.586920    0.526358
   4.16       0.589468    0.528731
   4.17       0.592019    0.531108
   4.18       0.594573    0.533488
   4.19       0.597131    0.535871
   4.20       0.599693    0.538257
   4.21       0.602258    0.540647
   4.22       0.604827    0.543039
   4.23       0.607399    0.545435
   4.24       0.609975    0.547834
   4.25       0.612555    0.550236
   4.26       0.615138    0.552641
   4.27       0.617724    0.555049
   4.28       0.620314    0.557460
   4.29       0.622908    0.559874
   4.30       0.625505    0.562291
   4.31       0.628105    0.564711
   4.32       0.630709    0.567135
   4.33       0.633316    0.569561
   4.34       0.635927    0.571990
   4.35       0.638541    0.574422
   4.36       0.641159    0.576857
   4.37       0.643780    0.579295
   4.38       0.646404    0.581736
   4.39       0.649032    0.584180
   4.40       0.651663    0.586626
   4.41       0.654297    0.589076
   4.42       0.656935    0.591528
   4.43       0.659576    0.593983
   4.44       0.662221    0.596441
   4.45       0.664869    0.598902
   4.46       0.667520    0.601366
   4.47       0.670174    0.603832
   4.48       0.672832    0.606301
   4.49       0.675493    0.608773
   4.50       0.678157    0.611248
   4.51       0.680824    0.613725
   4.52       0.683494    0.616205
   4.53       0.686168    0.618688
   4.54       0.688845    0.621174
   4.55       0.691525    0.623662
   4.56       0.694208    0.626153
   4.57       0.696894    0.628646
   4.58       0.699584    0.631142
   4.59       0.702276    0.633641
   4.60       0.704971    0.636142
   4.61       0.707670    0.638646
   4.62       0.710372    0.641152
   4.63       0.713076    0.643661
   4.64       0.715784    0.646173
   4.65       0.718494    0.648686
   4.66       0.721208    0.651203
   4.67       0.723924    0.653722
   4.68       0.726644    0.656243
   4.69       0.729366    0.658767
   4.70       0.732091    0.661294
   4.71       0.734819    0.663823
   4.72       0.737550    0.666354
   4.73       0.740284    0.668887
   4.74       0.743020    0.671423
   4.75       0.745760    0.673962
   4.76       0.748502    0.676503
   4.77       0.751247    0.679046
   4.78       0.753994    0.681591
   4.79       0.756744    0.684139
   4.80       0.759497    0.686689
   4.81       0.762253    0.689241
   4.82       0.765011    0.691796
   4.83       0.767772    0.694353
   4.84       0.770535    0.696912
   4.85       0.773301    0.699473
   4.86       0.776070    0.702037
   4.87       0.778841    0.704603
   4.88       0.781614    0.707171
   4.89       0.784390    0.709741
   4.90       0.787168    0.712313
   4.91       0.789949    0.714888
   4.92       0.792733    0.717464
   4.93       0.795518    0.720043
   4.94       0.798306    0.722624
   4.95       0.801097    0.725207
   4.96       0.803889    0.727792
   4.97       0.806684    0.730379
   4.98       0.809481    0.732968
   4.99       0.812281    0.735559
   5.00       0.815082    0.738152
   5.01       0.817886    0.740747
   5.02       0.820692    0.743344
   5.03       0.823500    0.745943
   5.04       0.826310    0.748544
   5.05       0.829122    0.751147
   5.06       0.831937    0.753752
   5.07       0.834753    0.756359
   5.08       0.837571    0.758967
   5.09       0.840392    0.761578
   5.10       0.843214    0.764190
   5.11       0.846038    0.766804
   5.12       0.848864    0.769420
   5.13       0.851692    0.772038
   5.14       0.854522    0.774658
   5.15       0.857353    0.777280
   5.16       0.860187    0.779903
   5.17       0.863022    0.782528
   5.18       0.865859    0.785155
   5.19       0.868697    0.787783
   5.20       0.871538    0.790413
   5.21       0.874380    0.793045
   5.22       0.877223    0.795679
   5.23       0.880068    0.798314
   5.24       0.882915    0.800951
   5.25       0.885763    0.803590
   5.26       0.888613    0.806230
   5.27       0.891464    0.808872
   5.28       0.894317    0.811515
   5.29       0.897171    0.814160
   5.30       0.900027    0.816807
   5.31       0.902884    0.819455
   5.32       0.905742    0.822105
   5.33       0.908602    0.824756
   5.34       0.911463    0.827409
   5.35       0.914325    0.830063
   5.36       0.917189    0.832718
   5.37       0.920054    0.835376
   5.38       0.922919    0.838034
   5.39       0.925787    0.840694
   5.40       0.928655    0.843356
   5.41       0.931524    0.846019
   5.42       0.934394    0.848683
   5.43       0.937266    0.851348
   5.44       0.940138    0.854015
   5.45       0.943012    0.856684
   5.46       0.945886    0.859353
   5.47       0.948762    0.862024
   5.48       0.951638    0.864697
   5.49       0.954515    0.867370
   5.50       0.957393    0.870045
   5.51       0.960272    0.872721
   5.52       0.963152    0.875398
   5.53       0.966033    0.878077
   5.54       0.968914    0.880757
   5.55       0.971796    0.883438
   5.56       0.974679    0.886120
   5.57       0.977562    0.888803
   5.58       0.980446    0.891487
   5.59       0.983331    0.894173
   5.60       0.986216    0.896860
   5.61       0.989102    0.899547
   5.62       0.991988    0.902236
   5.63       0.994875    0.904926
   5.64       0.997763    0.907617
   5.65       1.000650    0.910309
   5.66       1.003539    0.913002
   5.67       1.006427    0.915696
   5.68       1.009316    0.918392
   5.69       1.012206    0.921088
   5.70       1.015096    0.923785
   5.71       1.017986    0.926483
   5.72       1.020876    0.929181
   5.73       1.023767    0.931881
   5.74       1.026658    0.934582
   5.75       1.029549    0.937284
   5.76       1.032440    0.939986
   5.77       1.035331    0.942690
   5.78       1.038223    0.945394
   5.79       1.041114    0.948099
   5.80       1.044006    0.950805
   5.81       1.046898    0.953511
   5.82       1.049790    0.956219
   5.83       1.052681    0.958927
   5.84       1.055573    0.961636
   5.85       1.058465    0.964346
   5.86       1.061357    0.967056
   5.87       1.064248    0.969767
   5.88       1.067140    0.972479
   5.89       1.070031    0.975191
   5.90       1.072922    0.977904
   5.91       1.075813    0.980618
   5.92       1.078704    0.983333
   5.93       1.081594    0.986048
   5.94       1.084484    0.988763
   5.95       1.087374    0.991479
   5.96       1.090264    0.994196
   5.97       1.093153    0.996913
   5.98       1.096042    0.999631
   5.99       1.098931    1.002350
   6.00       1.101819    1.005068
   6.01       1.104707    1.007788
   6.02       1.107594    1.010508
   6.03       1.110481    1.013228
   6.04       1.113367    1.015949
   6.05       1.116253    1.018670
   6.06       1.119138    1.021391
   6.07       1.122023    1.024113
   6.08       1.124907    1.026835
   6.09       1.127790    1.029558
   6.10       1.130673    1.032281
   6.11       1.133556    1.035004
   6.12       1.136437    1.037728
   6.13       1.139318    1.040452
   6.14       1.142198    1.043176
   6.15       1.145078    1.045901
   6.16       1.147956    1.048625
   6.17       1.150834    1.051350
   6.18       1.153711    1.054076
   6.19       1.156588    1.056801
   6.20       1.159463    1.059527
   6.21       1.162338    1.062252
   6.22       1.165212    1.064978
   6.23       1.168084    1.067704
   6.24       1.170956    1.070430
   6.25       1.173827    1.073157
   6.26       1.176698    1.075883
   6.27       1.179567    1.078609
   6.28       1.182435    1.081336
   6.29       1.185302    1.084062
   6.30       1.188168    1.086789
   6.31       1.191033    1.089515
   6.32       1.193897    1.092242
   6.33       1.196760    1.094968
   6.34       1.199622    1.097695
   6.35       1.202482    1.100421
   6.36       1.205342    1.103147
   6.37       1.208200    1.105874
   6.38       1.211057    1.108600
   6.39       1.213913    1.111326
   6.40       1.216768    1.114051
   6.41       1.219622    1.116777
   6.42       1.222474    1.119502
   6.43       1.225325    1.122228
   6.44       1.228175    1.124953
   6.45       1.231024    1.127678
   6.46       1.233871    1.130402
   6.47       1.236717    1.133126
   6.48       1.239562    1.135850
   6.49       1.242405    1.138574
   6.50       1.245247    1.141298
   6.51       1.248088    1.144021
   6.52       1.250927    1.146743
   6.53       1.253765    1.149466
   6.54       1.256601    1.152188
   6.55       1.259436    1.154909
   6.56       1.262270    1.157630
   6.57       1.265102    1.160351
   6.58       1.267933    1.163071
   6.59       1.270762    1.165791
   6.60       1.273590    1.168510
   6.61       1.276416    1.171229
   6.62       1.279241    1.173947
   6.63       1.282064    1.176665
   6.64       1.284886    1.179382
   6.65       1.287706    1.182099
   6.66       1.290525    1.184815
   6.67       1.293342    1.187530
   6.68       1.296157    1.190245
   6.69       1.298971    1.192959
   6.70       1.301783    1.195672
   6.71       1.304594    1.198384
   6.72       1.307403    1.201096
   6.73       1.310211    1.203807
   6.74       1.313017    1.206518
   6.75       1.315821    1.209228
   6.76       1.318624    1.211936
   6.77       1.321425    1.214644
   6.78       1.324225    1.217352
   6.79       1.327022    1.220058
   6.80       1.329818    1.222763
   6.81       1.332613    1.225468
   6.82       1.335406    1.228171
   6.83       1.338197    1.230874
   6.84       1.340986    1.233576
   6.85       1.343774    1.236277
   6.86       1.346560    1.238976
   6.87       1.349345    1.241675
   6.88       1.352128    1.244373
   6.89       1.354909    1.247070
   6.90       1.357688    1.249765
   6.91       1.360466    1.252460
   6.92       1.363242    1.255153
   6.93       1.366017    1.257845
   6.94       1.368789    1.260536
   6.95       1.371560    1.263226
   6.96       1.374330    1.265915
   6.97       1.377097    1.268602
   6.98       1.379863    1.271288
   6.99       1.382627    1.273973
   7.00       1.385390    1.276656
   7.01       1.388151    1.279339
   7.02       1.390910    1.282020
   7.03       1.393668    1.284699
   7.04       1.396424    1.287377
   7.05       1.399178    1.290054
   7.06       1.401931    1.292729
   7.07       1.404682    1.295403
   7.08       1.407431    1.298075
   7.09       1.410179    1.300746
   7.10       1.412925    1.303415
   7.11       1.415669    1.306082
   7.12       1.418412    1.308748
   7.13       1.421153    1.311413
   7.14       1.423893    1.314075
   7.15       1.426631    1.316736
   7.16       1.429367    1.319395
   7.17       1.432102    1.322053
   7.18       1.434836    1.324709
   7.19       1.437567    1.327363
   7.20       1.440298    1.330015
   7.21       1.443026    1.332665
   7.22       1.445754    1.335314
   7.23       1.448479    1.337960
   7.24       1.451204    1.340605
   7.25       1.453926    1.343248
   7.26       1.456648    1.345888
   7.27       1.459367    1.348527
   7.28       1.462086    1.351164
   7.29       1.464803    1.353798
   7.30       1.467518    1.356431
   7.31       1.470233    1.359061
   7.32       1.472945    1.361689
   7.33       1.475657    1.364315
   7.34       1.478367    1.366939
   7.35       1.481076    1.369560
   7.36       1.483783    1.372179
   7.37       1.486489    1.374796
   7.38       1.489194    1.377410
   7.39       1.491898    1.380023
   7.40       1.494600    1.382632
   7.41       1.497301    1.385239
   7.42       1.500001    1.387844
   7.43       1.502700    1.390446
   7.44       1.505398    1.393045
   7.45       1.508094    1.395642
   7.46       1.510790    1.398237
   7.47       1.513484    1.400828
   7.48       1.516177    1.403417
   7.49       1.518870    1.406003
   7.50       1.521561    1.408587
   7.51       1.524251    1.411167
   7.52       1.526940    1.413745
   7.53       1.529628    1.416320
   7.54       1.532315    1.418891
   7.55       1.535001    1.421460
   7.56       1.537686    1.424026
   7.57       1.540371    1.426589
   7.58       1.543054    1.429149
   7.59       1.545737    1.431705
   7.60       1.548419    1.434259
   7.61       1.551099    1.436809
   7.62       1.553780    1.439356
   7.63       1.556459    1.441900
   7.64       1.559137    1.444440
   7.65       1.561815    1.446977
   7.66       1.564492    1.449511
   7.67       1.567169    1.452041
   7.68       1.569844    1.454568
   7.69       1.572519    1.457091
   7.70       1.575194    1.459610
   7.71       1.577867    1.462126
   7.72       1.580540    1.464639
   7.73       1.583212    1.467147
   7.74       1.585884    1.469652
   7.75       1.588555    1.472154
   7.76       1.591226    1.474651
   7.77       1.593896    1.477144
   7.78       1.596565    1.479634
   7.79       1.599234    1.482120
   7.80       1.601902    1.484601
   7.81       1.604570    1.487079
   7.82       1.607237    1.489552
   7.83       1.609903    1.492022
   7.84       1.612569    1.494487
   7.85       1.615235    1.496948
   7.86       1.617900    1.499405
   7.87       1.620564    1.501858
   7.88       1.623228    1.504306
   7.89       1.625891    1.506750
   7.90       1.628554    1.509189
   7.91       1.631216    1.511625
   7.92       1.633878    1.514055
   7.93       1.636539    1.516481
   7.94       1.639199    1.518903
   7.95       1.641859    1.521319
   7.96       1.644519    1.523732
   7.97       1.647177    1.526139
   7.98       1.649835    1.528542
   7.99       1.652493    1.530940
   8.00       1.655149    1.533333
   8.01       1.657805    1.535721
   8.02       1.660460    1.538105
   8.03       1.663115    1.540483
   8.04       1.665769    1.542857
   8.05       1.668421    1.545225
   8.06       1.671073    1.547588
   8.07       1.673725    1.549947
   8.08       1.676375    1.552300
   8.09       1.679024    1.554648
   8.10       1.681672    1.556991
   8.11       1.684320    1.559328
   8.12       1.686966    1.561660
   8.13       1.689611    1.563987
   8.14       1.692255    1.566309
   8.15       1.694897    1.568625
   8.16       1.697539    1.570935
   8.17       1.700179    1.573241
   8.18       1.702817    1.575540
   8.19       1.705455    1.577834
   8.20       1.708090    1.580123
   8.21       1.710725    1.582406
   8.22       1.713357    1.584683
   8.23       1.715988    1.586955
   8.24       1.718617    1.589221
   8.25       1.721245    1.591481
   8.26       1.723870    1.593735
   8.27       1.726494    1.595984
   8.28       1.729115    1.598226
   8.29       1.731735    1.600463
   8.30       1.734352    1.602694
   8.31       1.736967    1.604919
   8.32       1.739580    1.607138
   8.33       1.742190    1.609351
   8.34       1.744798    1.611558
   8.35       1.747404    1.613759
   8.36       1.750007    1.615954
   8.37       1.752607    1.618143
   8.38       1.755204    1.620325
   8.39       1.757798    1.622502
   8.40       1.760390    1.624672
   8.41       1.762978    1.626836
   8.42       1.765563    1.628993
   8.43       1.768145    1.631145
   8.44       1.770724    1.633290
   8.45       1.773300    1.635429
   8.46       1.775871    1.637561
   8.47       1.778440    1.639687
   8.48       1.781005    1.641807
   8.49       1.783566    1.643920
   8.50       1.786123    1.646027
   8.51       1.788676    1.648128
   8.52       1.791226    1.650221
   8.53       1.793771    1.652309
   8.54       1.796312    1.654390
   8.55       1.798849    1.656464
   8.56       1.801382    1.658532
   8.57       1.803910    1.660593
   8.58       1.806434    1.662647
   8.59       1.808953    1.664695
   8.60       1.811467    1.666736
   8.61       1.813977    1.668771
   8.62       1.816482    1.670798
   8.63       1.818982    1.672820
   8.64       1.821478    1.674834
   8.65       1.823968    1.676841
   8.66       1.826453    1.678842
   8.67       1.828933    1.680836
   8.68       1.831408    1.682824
   8.69       1.833878    1.684804
   8.70       1.836342    1.686778
   8.71       1.838801    1.688744
   8.72       1.841254    1.690704
   8.73       1.843702    1.692657
   8.74       1.846144    1.694603
   8.75       1.848581    1.696542
   8.76       1.851011    1.698474
   8.77       1.853437    1.700400
   8.78       1.855856    1.702318
   8.79       1.858269    1.704229
   8.80       1.860677    1.706133
   8.81       1.863078    1.708031
   8.82       1.865474    1.709921
   8.83       1.867863    1.711804
   8.84       1.870247    1.713680
   8.85       1.872624    1.715549
   8.86       1.874995    1.717411
   8.87       1.877360    1.719266
   8.88       1.879719    1.721114
   8.89       1.882071    1.722955
   8.90       1.884417    1.724788
   8.91       1.886757    1.726615
   8.92       1.889090    1.728434
   8.93       1.891418    1.730246
   8.94       1.893738    1.732051
   8.95       1.896053    1.733848
   8.96       1.898361    1.735639
   8.97       1.900662    1.737422
   8.98       1.902957    1.739198
   8.99       1.905245    1.740967
   9.00       1.907528    1.742728
   9.01       1.909803    1.744482
   9.02       1.912072    1.746229
   9.03       1.914335    1.747968
   9.04       1.916591    1.749701
   9.05       1.918840    1.751426
   9.06       1.921083    1.753143
   9.07       1.923319    1.754853
   9.08       1.925549    1.756556
   9.09       1.927773    1.758252
   9.10       1.929989    1.759940
   9.11       1.932200    1.761620
   9.12       1.934403    1.763293
   9.13       1.936601    1.764959
   9.14       1.938791    1.766618
   9.15       1.940975    1.768268
   9.16       1.943153    1.769912
   9.17       1.945324    1.771548
   9.18       1.947489    1.773176
   9.19       1.949647    1.774797
   9.20       1.951799    1.776411
   9.21       1.953944    1.778016
   9.22       1.956083    1.779615
   9.23       1.958216    1.781206
   9.24       1.960342    1.782789
   9.25       1.962461    1.784365
   9.26       1.964575    1.785933
   9.27       1.966681    1.787493
   9.28       1.968782    1.789046
   9.29       1.970876    1.790591
   9.30       1.972964    1.792129
   9.31       1.975046    1.793659
   9.32       1.977121    1.795181
   9.33       1.979190    1.796696
   9.34       1.981252    1.798202
   9.35       1.983309    1.799702
   9.36       1.985359    1.801193
   9.37       1.987403    1.802677
   9.38       1.989441    1.804153
   9.39       1.991473    1.805621
   9.40       1.993498    1.807082
   9.41       1.995518    1.808534
   9.42       1.997531    1.809979
   9.43       1.999538    1.811416
   9.44       2.001539    1.812846
   9.45       2.003534    1.814267
   9.46       2.005523    1.815681
   9.47       2.007506    1.817086
   9.48       2.009483    1.818484
   9.49       2.011454    1.819874
   9.50       2.013419    1.821256
   9.51       2.015378    1.822630
   9.52       2.017332    1.823997
   9.53       2.019279    1.825355
   9.54       2.021220    1.826705
   9.55       2.023155    1.828048
   9.56       2.025085    1.829382
   9.57       2.027009    1.830708
   9.58       2.028926    1.832027
   9.59       2.030838    1.833337
   9.60       2.032745    1.834639
   9.61       2.034645    1.835934
   9.62       2.036540    1.837220


==> DWF_Nf8_c0.275_s2.txt <==
#gcSq(0.275) beta(high)  beta(low) 
   0.01      -0.000208   -0.000434
   0.02      -0.000407   -0.000856
   0.03      -0.000597   -0.001267
   0.04      -0.000778   -0.001666
   0.05      -0.000950   -0.002054
   0.06      -0.001112   -0.002431
   0.07      -0.001266   -0.002796
   0.08      -0.001410   -0.003151
   0.09      -0.001545   -0.003493
   0.10      -0.001671   -0.003825
   0.11      -0.001788   -0.004146
   0.12      -0.001895   -0.004455
   0.13      -0.001994   -0.004753
   0.14      -0.002084   -0.005040
   0.15      -0.002164   -0.005316
   0.16      -0.002236   -0.005580
   0.17      -0.002298   -0.005834
   0.18      -0.002352   -0.006077
   0.19      -0.002396   -0.006308
   0.20      -0.002432   -0.006528
   0.21      -0.002459   -0.006738
   0.22      -0.002476   -0.006936
   0.23      -0.002485   -0.007124
   0.24      -0.002484   -0.007300
   0.25      -0.002475   -0.007466
   0.26      -0.002457   -0.007620
   0.27      -0.002430   -0.007764
   0.28      -0.002394   -0.007897
   0.29      -0.002349   -0.008019
   0.30      -0.002296   -0.008130
   0.31      -0.002233   -0.008231
   0.32      -0.002162   -0.008320
   0.33      -0.002082   -0.008399
   0.34      -0.001993   -0.008467
   0.35      -0.001895   -0.008525
   0.36      -0.001788   -0.008571
   0.37      -0.001673   -0.008607
   0.38      -0.001549   -0.008633
   0.39      -0.001416   -0.008647
   0.40      -0.001274   -0.008651
   0.41      -0.001123   -0.008645
   0.42      -0.000964   -0.008628
   0.43      -0.000796   -0.008600
   0.44      -0.000620   -0.008562
   0.45      -0.000435   -0.008513
   0.46      -0.000241   -0.008454
   0.47      -0.000038   -0.008384
   0.48       0.000173   -0.008304
   0.49       0.000393   -0.008213
   0.50       0.000622   -0.008112
   0.51       0.000859   -0.008001
   0.52       0.001105   -0.007879
   0.53       0.001359   -0.007747
   0.54       0.001622   -0.007605
   0.55       0.001893   -0.007452
   0.56       0.002173   -0.007289
   0.57       0.002462   -0.007116
   0.58       0.002759   -0.006932
   0.59       0.003065   -0.006739
   0.60       0.003379   -0.006535
   0.61       0.003702   -0.006321
   0.62       0.004033   -0.006097
   0.63       0.004373   -0.005862
   0.64       0.004721   -0.005618
   0.65       0.005078   -0.005363
   0.66       0.005443   -0.005099
   0.67       0.005816   -0.004824
   0.68       0.006198   -0.004539
   0.69       0.006588   -0.004245
   0.70       0.006987   -0.003940
   0.71       0.007394   -0.003626
   0.72       0.007810   -0.003301
   0.73       0.008234   -0.002967
   0.74       0.008666   -0.002622
   0.75       0.009106   -0.002268
   0.76       0.009555   -0.001904
   0.77       0.010013   -0.001530
   0.78       0.010478   -0.001147
   0.79       0.010952   -0.000753
   0.80       0.011434   -0.000350
   0.81       0.011925    0.000062
   0.82       0.012423    0.000485
   0.83       0.012930    0.000917
   0.84       0.013445    0.001359
   0.85       0.013969    0.001811
   0.86       0.014500    0.002272
   0.87       0.015040    0.002742
   0.88       0.015588    0.003223
   0.89       0.016144    0.003712
   0.90       0.016709    0.004212
   0.91       0.017281    0.004720
   0.92       0.017862    0.005239
   0.93       0.018451    0.005766
   0.94       0.019048    0.006303
   0.95       0.019653    0.006850
   0.96       0.020266    0.007406
   0.97       0.020887    0.007971
   0.98       0.021517    0.008545
   0.99       0.022154    0.009129
   1.00       0.022800    0.009722
   1.01       0.023453    0.010324
   1.02       0.024115    0.010936
   1.03       0.024785    0.011557
   1.04       0.025462    0.012187
   1.05       0.026148    0.012825
   1.06       0.026842    0.013474
   1.07       0.027543    0.014131
   1.08       0.028253    0.014797
   1.09       0.028970    0.015472
   1.10       0.029696    0.016157
   1.11       0.030429    0.016850
   1.12       0.031171    0.017552
   1.13       0.031920    0.018263
   1.14       0.032677    0.018983
   1.15       0.033442    0.019712
   1.16       0.034215    0.020450
   1.17       0.034996    0.021196
   1.18       0.035785    0.021952
   1.19       0.036582    0.022716
   1.20       0.037386    0.023489
   1.21       0.038198    0.024270
   1.22       0.039018    0.025060
   1.23       0.039846    0.025859
   1.24       0.040682    0.026667
   1.25       0.041525    0.027483
   1.26       0.042376    0.028307
   1.27       0.043235    0.029141
   1.28       0.044102    0.029982
   1.29       0.044976    0.030832
   1.30       0.045858    0.031691
   1.31       0.046748    0.032558
   1.32       0.047646    0.033433
   1.33       0.048551    0.034317
   1.34       0.049464    0.035209
   1.35       0.050384    0.036109
   1.36       0.051313    0.037017
   1.37       0.052249    0.037934
   1.38       0.053192    0.038859
   1.39       0.054143    0.039792
   1.40       0.055102    0.040733
   1.41       0.056068    0.041683
   1.42       0.057042    0.042640
   1.43       0.058024    0.043605
   1.44       0.059013    0.044579
   1.45       0.060009    0.045560
   1.46       0.061013    0.046549
   1.47       0.062025    0.047546
   1.48       0.063044    0.048551
   1.49       0.064071    0.049564
   1.50       0.075876    0.050584
   1.51       0.076629    0.051613
   1.52       0.077397    0.052649
   1.53       0.078182    0.053692
   1.54       0.078982    0.054744
   1.55       0.079798    0.055803
   1.56       0.080631    0.056869
   1.57       0.081481    0.057944
   1.58       0.082349    0.059025
   1.59       0.083234    0.060114
   1.60       0.084137    0.061211
   1.61       0.085058    0.062315
   1.62       0.085999    0.063426
   1.63       0.086958    0.064545
   1.64       0.087937    0.065670
   1.65       0.088936    0.066804
   1.66       0.089955    0.067944
   1.67       0.090994    0.069092
   1.68       0.092054    0.070246
   1.69       0.093134    0.071408
   1.70       0.094235    0.072577
   1.71       0.095356    0.073753
   1.72       0.096498    0.074936
   1.73       0.097660    0.076126
   1.74       0.098843    0.077323
   1.75       0.100045    0.078527
   1.76       0.101266    0.079738
   1.77       0.102506    0.080955
   1.78       0.103764    0.082180
   1.79       0.105039    0.083411
   1.80       0.106332    0.084649
   1.81       0.107640    0.085893
   1.82       0.108965    0.087144
   1.83       0.110304    0.088402
   1.84       0.111657    0.089667
   1.85       0.113023    0.090938
   1.86       0.114403    0.092216
   1.87       0.115795    0.093500
   1.88       0.117198    0.094790
   1.89       0.118613    0.096087
   1.90       0.120039    0.097391
   1.91       0.121475    0.098701
   1.92       0.122921    0.100017
   1.93       0.124378    0.101340
   1.94       0.125843    0.102669
   1.95       0.127318    0.104004
   1.96       0.128802    0.105346
   1.97       0.130295    0.106693
   1.98       0.131797    0.108047
   1.99       0.133307    0.109408
   2.00       0.134826    0.110774
   2.01       0.136354    0.112146
   2.02       0.137889    0.113525
   2.03       0.139433    0.114910
   2.04       0.140985    0.116301
   2.05       0.142544    0.117698
   2.06       0.144112    0.119100
   2.07       0.145688    0.120509
   2.08       0.147271    0.121924
   2.09       0.148862    0.123345
   2.10       0.150461    0.124772
   2.11       0.152067    0.126205
   2.12       0.153680    0.127644
   2.13       0.155302    0.129089
   2.14       0.156930    0.130540
   2.15       0.158566    0.131997
   2.16       0.160209    0.133459
   2.17       0.161859    0.134927
   2.18       0.163516    0.136402
   2.19       0.165180    0.137882
   2.20       0.166852    0.139368
   2.21       0.168530    0.140860
   2.22       0.170215    0.142358
   2.23       0.171907    0.143861
   2.24       0.173605    0.145370
   2.25       0.175311    0.146886
   2.26       0.177023    0.148407
   2.27       0.178741    0.149933
   2.28       0.180466    0.151466
   2.29       0.182198    0.153004
   2.30       0.183936    0.154548
   2.31       0.185680    0.156098
   2.32       0.187431    0.157654
   2.33       0.189188    0.159215
   2.34       0.190951    0.160782
   2.35       0.192721    0.162355
   2.36       0.194497    0.163934
   2.37       0.196279    0.165518
   2.38       0.198067    0.167108
   2.39       0.199861    0.168704
   2.40       0.201661    0.170306
   2.41       0.203467    0.171913
   2.42       0.205279    0.173526
   2.43       0.207097    0.175145
   2.44       0.208921    0.176769
   2.45       0.210750    0.178399
   2.46       0.212586    0.180035
   2.47       0.214427    0.181676
   2.48       0.216274    0.183323
   2.49       0.218127    0.184976
   2.50       0.219986    0.186635
   2.51       0.221850    0.188299
   2.52       0.223720    0.189969
   2.53       0.225595    0.191644
   2.54       0.227476    0.193325
   2.55       0.229363    0.195012
   2.56       0.231255    0.196704
   2.57       0.233153    0.198402
   2.58       0.235056    0.200106
   2.59       0.236965    0.201815
   2.60       0.238879    0.203530
   2.61       0.240798    0.205250
   2.62       0.242723    0.206976
   2.63       0.244653    0.208708
   2.64       0.246589    0.210445
   2.65       0.248530    0.212188
   2.66       0.250476    0.213936
   2.67       0.252428    0.215690
   2.68       0.254385    0.217449
   2.69       0.256347    0.219214
   2.70       0.258314    0.220984
   2.71       0.260287    0.222760
   2.72       0.262265    0.224541
   2.73       0.264248    0.226328
   2.74       0.266236    0.228121
   2.75       0.268229    0.229918
   2.76       0.270227    0.231722
   2.77       0.272231    0.233530
   2.78       0.274239    0.235344
   2.79       0.276253    0.237164
   2.80       0.278272    0.238989
   2.81       0.280295    0.240819
   2.82       0.282324    0.242655
   2.83       0.284358    0.244496
   2.84       0.286397    0.246342
   2.85       0.288440    0.248194
   2.86       0.290489    0.250051
   2.87       0.292543    0.251913
   2.88       0.294601    0.253781
   2.89       0.296665    0.255654
   2.90       0.298733    0.257532
   2.91       0.300806    0.259416
   2.92       0.302885    0.261305
   2.93       0.304968    0.263199
   2.94       0.307056    0.265098
   2.95       0.309148    0.267003
   2.96       0.311246    0.268912
   2.97       0.313348    0.270827
   2.98       0.315455    0.272747
   2.99       0.317567    0.274672
   3.00       0.319684    0.276603
   3.01       0.321805    0.278538
   3.02       0.323932    0.280479
   3.03       0.326063    0.282425
   3.04       0.328198    0.284375
   3.05       0.330339    0.286331
   3.06       0.332484    0.288292
   3.07       0.334633    0.290258
   3.08       0.336788    0.292229
   3.09       0.338947    0.294205
   3.10       0.341111    0.296187
   3.11       0.343279    0.298173
   3.12       0.345452    0.300164
   3.13       0.347630    0.302160
   3.14       0.349812    0.304161
   3.15       0.351999    0.306167
   3.16       0.354191    0.308177
   3.17       0.356387    0.310193
   3.18       0.358587    0.312214
   3.19       0.360792    0.314239
   3.20       0.363002    0.316270
   3.21       0.365216    0.318305
   3.22       0.367435    0.320345
   3.23       0.369659    0.322390
   3.24       0.371886    0.324439
   3.25       0.374119    0.326494
   3.26       0.376356    0.328553
   3.27       0.378597    0.330617
   3.28       0.380843    0.332686
   3.29       0.383093    0.334760
   3.30       0.385348    0.336838
   3.31       0.387607    0.338921
   3.32       0.389871    0.341009
   3.33       0.392139    0.343101
   3.34       0.394411    0.345198
   3.35       0.396688    0.347300
   3.36       0.398969    0.349406
   3.37       0.401255    0.351517
   3.38       0.403545    0.353632
   3.39       0.405840    0.355753
   3.40       0.408139    0.357877
   3.41       0.410442    0.360007
   3.42       0.412750    0.362141
   3.43       0.415062    0.364279
   3.44       0.417378    0.366422
   3.45       0.419699    0.368569
   3.46       0.422024    0.370721
   3.47       0.424353    0.372878
   3.48       0.426687    0.375039
   3.49       0.429025    0.377204
   3.50       0.431368    0.379374
   3.51       0.433714    0.381548
   3.52       0.436065    0.383727
   3.53       0.438421    0.385910
   3.54       0.440780    0.388098
   3.55       0.443144    0.390289
   3.56       0.445512    0.392486
   3.57       0.447885    0.394686
   3.58       0.450262    0.396891
   3.59       0.452643    0.399100
   3.60       0.455028    0.401314
   3.61       0.457417    0.403532
   3.62       0.459811    0.405754
   3.63       0.462209    0.407980
   3.64       0.464611    0.410211
   3.65       0.467018    0.412446
   3.66       0.469429    0.414685
   3.67       0.471843    0.416928
   3.68       0.474263    0.419175
   3.69       0.476686    0.421427
   3.70       0.479114    0.423683
   3.71       0.481545    0.425943
   3.72       0.483981    0.428207
   3.73       0.486422    0.430475
   3.74       0.488866    0.432748
   3.75       0.491315    0.435024
   3.76       0.493767    0.437305
   3.77       0.496224    0.439590
   3.78       0.498686    0.441878
   3.79       0.501151    0.444171
   3.80       0.503620    0.446468
   3.81       0.506094    0.448769
   3.82       0.508572    0.451074
   3.83       0.511054    0.453382
   3.84       0.513540    0.455695
   3.85       0.516030    0.458012
   3.86       0.518525    0.460333
   3.87       0.521023    0.462657
   3.88       0.523526    0.464986
   3.89       0.526033    0.467318
   3.90       0.528544    0.469655
   3.91       0.531059    0.471995
   3.92       0.533578    0.474339
   3.93       0.536101    0.476687
   3.94       0.538629    0.479039
   3.95       0.541160    0.481395
   3.96       0.543696    0.483754
   3.97       0.546236    0.486118
   3.98       0.548780    0.488485
   3.99       0.551328    0.490855
   4.00       0.553880    0.493230
   4.01       0.556436    0.495608
   4.02       0.558996    0.497991
   4.03       0.561560    0.500376
   4.04       0.564129    0.502766
   4.05       0.566701    0.505159
   4.06       0.569278    0.507556
   4.07       0.571858    0.509957
   4.08       0.574443    0.512361
   4.09       0.577031    0.514769
   4.10       0.579624    0.517180
   4.11       0.582221    0.519595
   4.12       0.584822    0.522014
   4.13       0.587426    0.524436
   4.14       0.590035    0.526862
   4.15       0.592648    0.529292
   4.16       0.595265    0.531725
   4.17       0.597886    0.534161
   4.18       0.600510    0.536601
   4.19       0.603139    0.539045
   4.20       0.605772    0.541492
   4.21       0.608409    0.543942
   4.22       0.611049    0.546396
   4.23       0.613694    0.548853
   4.24       0.616343    0.551314
   4.25       0.618995    0.553778
   4.26       0.621652    0.556246
   4.27       0.624312    0.558717
   4.28       0.626977    0.561191
   4.29       0.629645    0.563669
   4.30       0.632317    0.566150
   4.31       0.634993    0.568635
   4.32       0.637673    0.571123
   4.33       0.640357    0.573614
   4.34       0.643045    0.576108
   4.35       0.645737    0.578606
   4.36       0.648432    0.581107
   4.37       0.651132    0.583611
   4.38       0.653835    0.586118
   4.39       0.656542    0.588629
   4.40       0.659253    0.591143
   4.41       0.661967    0.593660
   4.42       0.664686    0.596180
   4.43       0.667408    0.598704
   4.44       0.670134    0.601230
   4.45       0.672863    0.603760
   4.46       0.675597    0.606293
   4.47       0.678334    0.608829
   4.48       0.681075    0.611368
   4.49       0.683819    0.613910
   4.50       0.686568    0.616455
   4.51       0.689320    0.619004
   4.52       0.692075    0.621555
   4.53       0.694835    0.624109
   4.54       0.697598    0.626667
   4.55       0.700364    0.629227
   4.56       0.703134    0.631791
   4.57       0.705908    0.634357
   4.58       0.708686    0.636926
   4.59       0.711466    0.639499
   4.60       0.714251    0.642074
   4.61       0.717039    0.644652
   4.62       0.719830    0.647233
   4.63       0.722625    0.649817
   4.64       0.725424    0.652404
   4.65       0.728226    0.654994
   4.66       0.731031    0.657586
   4.67       0.733840    0.660182
   4.68       0.736653    0.662780
   4.69       0.739468    0.665381
   4.70       0.742287    0.667985
   4.71       0.745110    0.670591
   4.72       0.747935    0.673201
   4.73       0.750764    0.675813
   4.74       0.753597    0.678428
   4.75       0.756432    0.681045
   4.76       0.759271    0.683665
   4.77       0.762114    0.686288
   4.78       0.764959    0.688914
   4.79       0.767808    0.691542
   4.80       0.770659    0.694173
   4.81       0.773514    0.696807
   4.82       0.776372    0.699443
   4.83       0.779234    0.702082
   4.84       0.782098    0.704724
   4.85       0.784965    0.707368
   4.86       0.787836    0.710014
   4.87       0.790709    0.712664
   4.88       0.793586    0.715315
   4.89       0.796465    0.717970
   4.90       0.799347    0.720626
   4.91       0.802233    0.723286
   4.92       0.805121    0.725947
   4.93       0.808012    0.728611
   4.94       0.810906    0.731278
   4.95       0.813803    0.733947
   4.96       0.816703    0.736619
   4.97       0.819605    0.739293
   4.98       0.822510    0.741969
   4.99       0.825418    0.744648
   5.00       0.828329    0.747329
   5.01       0.831242    0.750012
   5.02       0.834159    0.752698
   5.03       0.837077    0.755386
   5.04       0.839999    0.758076
   5.05       0.842922    0.760769
   5.06       0.845849    0.763464
   5.07       0.848778    0.766161
   5.08       0.851710    0.768861
   5.09       0.854644    0.771563
   5.10       0.857580    0.774266
   5.11       0.860519    0.776973
   5.12       0.863460    0.779681
   5.13       0.866404    0.782392
   5.14       0.869350    0.785104
   5.15       0.872299    0.787819
   5.16       0.875249    0.790536
   5.17       0.878202    0.793255
   5.18       0.881158    0.795976
   5.19       0.884115    0.798700
   5.20       0.887075    0.801425
   5.21       0.890037    0.804152
   5.22       0.893001    0.806882
   5.23       0.895967    0.809613
   5.24       0.898935    0.812347
   5.25       0.901905    0.815082
   5.26       0.904877    0.817820
   5.27       0.907851    0.820559
   5.28       0.910828    0.823301
   5.29       0.913806    0.826044
   5.30       0.916786    0.828790
   5.31       0.919768    0.831537
   5.32       0.922752    0.834286
   5.33       0.925737    0.837037
   5.34       0.928725    0.839790
   5.35       0.931714    0.842545
   5.36       0.934705    0.845301
   5.37       0.937697    0.848059
   5.38       0.940692    0.850820
   5.39       0.943688    0.853582
   5.40       0.946685    0.856345
   5.41       0.949684    0.859111
   5.42       0.952685    0.861878
   5.43       0.955687    0.864647
   5.44       0.958691    0.867418
   5.45       0.961697    0.870190
   5.46       0.964703    0.872965
   5.47       0.967712    0.875740
   5.48       0.970721    0.878518
   5.49       0.973732    0.881297
   5.50       0.976744    0.884078
   5.51       0.979758    0.886860
   5.52       0.982773    0.889644
   5.53       0.985789    0.892429
   5.54       0.988806    0.895216
   5.55       0.991825    0.898005
   5.56       0.994845    0.900795
   5.57       0.997865    0.903587
   5.58       1.000887    0.906380
   5.59       1.003910    0.909175
   5.60       1.006935    0.911971
   5.61       1.009960    0.914769
   5.62       1.012986    0.917568
   5.63       1.016013    0.920368
   5.64       1.019041    0.923170
   5.65       1.022070    0.925973
   5.66       1.025100    0.928778
   5.67       1.028130    0.931584
   5.68       1.031162    0.934391
   5.69       1.034194    0.937200
   5.70       1.037227    0.940010
   5.71       1.040261    0.942822
   5.72       1.043295    0.945634
   5.73       1.046331    0.948448
   5.74       1.049366    0.951263
   5.75       1.052403    0.954080
   5.76       1.055440    0.956897
   5.77       1.058478    0.959716
   5.78       1.061516    0.962536
   5.79       1.064555    0.965358
   5.80       1.067594    0.968180
   5.81       1.070633    0.971003
   5.82       1.073673    0.973828
   5.83       1.076714    0.976654
   5.84       1.079755    0.979481
   5.85       1.082796    0.982309
   5.86       1.085838    0.985138
   5.87       1.088879    0.987968
   5.88       1.091922    0.990799
   5.89       1.094964    0.993631
   5.90       1.098007    0.996464
   5.91       1.101049    0.999299
   5.92       1.104092    1.002134
   5.93       1.107135    1.004970
   5.94       1.110179    1.007807
   5.95       1.113222    1.010645
   5.96       1.116265    1.013484
   5.97       1.119308    1.016323
   5.98       1.122352    1.019164
   5.99       1.125395    1.022005
   6.00       1.128438    1.024848
   6.01       1.131482    1.027691
   6.02       1.134525    1.030535
   6.03       1.137568    1.033380
   6.04       1.140611    1.036225
   6.05       1.143653    1.039072
   6.06       1.146696    1.041919
   6.07       1.149738    1.044766
   6.08       1.152780    1.047615
   6.09       1.155822    1.050464
   6.10       1.158863    1.053314
   6.11       1.161904    1.056165
   6.12       1.164945    1.059016
   6.13       1.167985    1.061868
   6.14       1.171025    1.064720
   6.15       1.174065    1.067573
   6.16       1.177104    1.070427
   6.17       1.180143    1.073281
   6.18       1.183181    1.076136
   6.19       1.186218    1.078991
   6.20       1.189255    1.081847
   6.21       1.192292    1.084703
   6.22       1.195328    1.087560
   6.23       1.198363    1.090418
   6.24       1.201398    1.093275
   6.25       1.204432    1.096134
   6.26       1.207465    1.098992
   6.27       1.210498    1.101851
   6.28       1.213529    1.104711
   6.29       1.216561    1.107570
   6.30       1.219591    1.110431
   6.31       1.222620    1.113291
   6.32       1.225649    1.116152
   6.33       1.228677    1.119013
   6.34       1.231704    1.121874
   6.35       1.234730    1.124736
   6.36       1.237755    1.127598
   6.37       1.240780    1.130460
   6.38       1.243803    1.133322
   6.39       1.246826    1.136185
   6.40       1.249847    1.139048
   6.41       1.252867    1.141911
   6.42       1.255887    1.144774
   6.43       1.258905    1.147637
   6.44       1.261922    1.150500
   6.45       1.264939    1.153364
   6.46       1.267954    1.156228
   6.47       1.270968    1.159091
   6.48       1.273980    1.161955
   6.49       1.276992    1.164819
   6.50       1.280002    1.167682
   6.51       1.283012    1.170546
   6.52       1.286020    1.173410
   6.53       1.289026    1.176273
   6.54       1.292032    1.179137
   6.55       1.295036    1.182001
   6.56       1.298039    1.184864
   6.57       1.301041    1.187728
   6.58       1.304041    1.190591
   6.59       1.307040    1.193454
   6.60       1.310038    1.196317
   6.61       1.313034    1.199180
   6.62       1.316029    1.202043
   6.63       1.319022    1.204905
   6.64       1.322014    1.207767
   6.65       1.325005    1.210629
   6.66       1.327994    1.213491
   6.67       1.330982    1.216353
   6.68       1.333968    1.219214
   6.69       1.336952    1.222075
   6.70       1.339936    1.224935
   6.71       1.342917    1.227795
   6.72       1.345897    1.230655
   6.73       1.348876    1.233515
   6.74       1.351853    1.236374
   6.75       1.354828    1.239233
   6.76       1.357802    1.242091
   6.77       1.360774    1.244949
   6.78       1.363745    1.247806
   6.79       1.366714    1.250663
   6.80       1.369681    1.253520
   6.81       1.372647    1.256376
   6.82       1.375611    1.259231
   6.83       1.378573    1.262086
   6.84       1.381534    1.264940
   6.85       1.384493    1.267794
   6.86       1.387450    1.270647
   6.87       1.390406    1.273500
   6.88       1.393360    1.276351
   6.89       1.396312    1.279203
   6.90       1.399263    1.282053
   6.91       1.402211    1.284903
   6.92       1.405158    1.287752
   6.93       1.408104    1.290601
   6.94       1.411047    1.293449
   6.95       1.413989    1.296296
   6.96       1.416929    1.299142
   6.97       1.419867    1.301987
   6.98       1.422804    1.304832
   6.99       1.425738    1.307676
   7.00       1.428671    1.310519
   7.01       1.431603    1.313361
   7.02       1.434532    1.316202
   7.03       1.437460    1.319042
   7.04       1.440385    1.321882
   7.05       1.443309    1.324720
   7.06       1.446232    1.327558
   7.07       1.449152    1.330394
   7.08       1.452071    1.333230
   7.09       1.454988    1.336065
   7.10       1.457903    1.338898
   7.11       1.460816    1.341731
   7.12       1.463728    1.344562
   7.13       1.466638    1.347393
   7.14       1.469546    1.350222
   7.15       1.472452    1.353050
   7.16       1.475357    1.355878
   7.17       1.478260    1.358704
   7.18       1.481161    1.361528
   7.19       1.484060    1.364352
   7.20       1.486958    1.367174
   7.21       1.489853    1.369996
   7.22       1.492748    1.372816
   7.23       1.495640    1.375634
   7.24       1.498531    1.378452
   7.25       1.501420    1.381268
   7.26       1.504307    1.384083
   7.27       1.507193    1.386896
   7.28       1.510077    1.389708
   7.29       1.512960    1.392519
   7.30       1.515841    1.395328
   7.31       1.518720    1.398136
   7.32       1.521597    1.400943
   7.33       1.524474    1.403748
   7.34       1.527348    1.406552
   7.35       1.530221    1.409354
   7.36       1.533092    1.412155
   7.37       1.535962    1.414954
   7.38       1.538831    1.417751
   7.39       1.541698    1.420547
   7.40       1.544563    1.423342
   7.41       1.547427    1.426134
   7.42       1.550290    1.428926
   7.43       1.553151    1.431715
   7.44       1.556011    1.434503
   7.45       1.558870    1.437289
   7.46       1.561727    1.440073
   7.47       1.564583    1.442856
   7.48       1.567438    1.445637
   7.49       1.570291    1.448416
   7.50       1.573144    1.451193
   7.51       1.575995    1.453969
   7.52       1.578845    1.456743
   7.53       1.581694    1.459514
   7.54       1.584541    1.462284
   7.55       1.587388    1.465052
   7.56       1.590234    1.467818
   7.57       1.593078    1.470582
   7.58       1.595922    1.473344
   7.59       1.598764    1.476104
   7.60       1.601606    1.478862
   7.61       1.604447    1.481618
   7.62       1.607287    1.484372
   7.63       1.610126    1.487124
   7.64       1.612965    1.489873
   7.65       1.615803    1.492621
   7.66       1.618640    1.495366
   7.67       1.621476    1.498109
   7.68       1.624312    1.500850
   7.69       1.627147    1.503588
   7.70       1.629982    1.506324
   7.71       1.632816    1.509058
   7.72       1.635649    1.511790
   7.73       1.638483    1.514519
   7.74       1.641316    1.517245
   7.75       1.644148    1.519970
   7.76       1.646980    1.522691
   7.77       1.649812    1.525411
   7.78       1.652644    1.528127
   7.79       1.655475    1.530842
   7.80       1.658307    1.533553
   7.81       1.661138    1.536262
   7.82       1.663969    1.538968
   7.83       1.666800    1.541672
   7.84       1.669631    1.544373
   7.85       1.672463    1.547071
   7.86       1.675294    1.549766
   7.87       1.678125    1.552459
   7.88       1.680957    1.555148
   7.89       1.683789    1.557835
   7.90       1.686621    1.560519
   7.91       1.689454    1.563199
   7.92       1.692286    1.565877
   7.93       1.695120    1.568552
   7.94       1.697953    1.571224
   7.95       1.700787    1.573892
   7.96       1.703622    1.576558
   7.97       1.706457    1.579220
   7.98       1.709293    1.581879
   7.99       1.712129    1.584535
   8.00       1.714966    1.587188
   8.01       1.717804    1.589837
   8.02       1.720643    1.592483
   8.03       1.723482    1.595125
   8.04       1.726322    1.597764
   8.05       1.729163    1.600400
   8.06       1.732004    1.603032
   8.07       1.734847    1.605660
   8.08       1.737690    1.608285
   8.09       1.740535    1.610906
   8.10       1.743380    1.613524
   8.11       1.746227    1.616137
   8.12       1.749074    1.618747
   8.13       1.751922    1.621353
   8.14       1.754772    1.623956
   8.15       1.757623    1.626554
   8.16       1.760474    1.629148
   8.17       1.763327    1.631739
   8.18       1.766181    1.634325
   8.19       1.769036    1.636907
   8.20       1.771892    1.639486
   8.21       1.774749    1.642060
   8.22       1.777608    1.644629
   8.23       1.780468    1.647195
   8.24       1.783328    1.649756
   8.25       1.786190    1.652313
   8.26       1.789054    1.654865
   8.27       1.791918    1.657414
   8.28       1.794783    1.659957
   8.29       1.797650    1.662496
   8.30       1.800518    1.665031
   8.31       1.803387    1.667560
   8.32       1.806257    1.670086
   8.33       1.809128    1.672606
   8.34       1.812000    1.675122
   8.35       1.814873    1.677633
   8.36       1.817747    1.680139
   8.37       1.820622    1.682640
   8.38       1.823498    1.685136
   8.39       1.826375    1.687628
   8.40       1.829253    1.690114
   8.41       1.832132    1.692595
   8.42       1.835012    1.695071
   8.43       1.837892    1.697542
   8.44       1.840773    1.700008
   8.45       1.843655    1.702468
   8.46       1.846538    1.704923
   8.47       1.849421    1.707373
   8.48       1.852304    1.709817
   8.49       1.855188    1.712256
   8.50       1.858073    1.714690
   8.51       1.860957    1.717118
   8.52       1.863842    1.719540
   8.53       1.866728    1.721957
   8.54       1.869613    1.724368
   8.55       1.872499    1.726773
   8.56       1.875384    1.729173
   8.57       1.878270    1.731567
   8.58       1.881155    1.733955
   8.59       1.884040    1.736337
   8.60       1.886925    1.738713
   8.61       1.889809    1.741084
   8.62       1.892693    1.743448
   8.63       1.895577    1.745807
   8.64       1.898460    1.748159
   8.65       1.901342    1.750505
   8.66       1.904223    1.752845
   8.67       1.907104    1.755179
   8.68       1.909983    1.757506
   8.69       1.912861    1.759828
   8.70       1.915739    1.762143
   8.71       1.918615    1.764451
   8.72       1.921489    1.766754
   8.73       1.924363    1.769050
   8.74       1.927234    1.771339
   8.75       1.930104    1.773622
   8.76       1.932973    1.775898
   8.77       1.935839    1.778168
   8.78       1.938704    1.780431
   8.79       1.941567    1.782688
   8.80       1.944427    1.784938
   8.81       1.947285    1.787181
   8.82       1.950141    1.789418
   8.83       1.952995    1.791648
   8.84       1.955846    1.793871
   8.85       1.958695    1.796087
   8.86       1.961540    1.798296
   8.87       1.964384    1.800498
   8.88       1.967224    1.802694
   8.89       1.970061    1.804882
   8.90       1.972895    1.807064
   8.91       1.975726    1.809238
   8.92       1.978554    1.811406
   8.93       1.981379    1.813566
   8.94       1.984200    1.815719
   8.95       1.987018    1.817865
   8.96       1.989832    1.820004
   8.97       1.992642    1.822136
   8.98       1.995449    1.824261
   8.99       1.998252    1.826378
   9.00       2.001051    1.828488
   9.01       2.003846    1.830591
   9.02       2.006637    1.832686
   9.03       2.009424    1.834774
   9.04       2.012207    1.836855
   9.05       2.014986    1.838929
   9.06       2.017760    1.840994
   9.07       2.020530    1.843053
   9.08       2.023295    1.845104
   9.09       2.026056    1.847148
   9.10       2.028812    1.849184
   9.11       2.031564    1.851212
   9.12       2.034311    1.853233
   9.13       2.037053    1.855246
   9.14       2.039790    1.857252
   9.15       2.042523    1.859250
   9.16       2.045250    1.861241
   9.17       2.047973    1.863224
   9.18       2.050691    1.865199
   9.19       2.053403    1.867166
   9.20       2.056111    1.869126
   9.21       2.058813    1.871078
   9.22       2.061511    1.873022
   9.23       2.064203    1.874959
   9.24       2.066889    1.876888
   9.25       2.069571    1.878809
   9.26       2.072247    1.880722
   9.27       2.074918    1.882627
   9.28       2.077584    1.884524
   9.29       2.080244    1.886413
   9.30       2.082899    1.888295
   9.31       2.085548    1.890169
   9.32       2.088192    1.892034
   9.33       2.090830    1.893892
   9.34       2.093463    1.895742
   9.35       2.096091    1.897583
   9.36       2.098712    1.899417
   9.37       2.101329    1.901243
   9.38       2.103940    1.903061
   9.39       2.106545    1.904870
   9.40       2.109144    1.906672
   9.41       2.111739    1.908465
   9.42       2.114327    1.910251
   9.43       2.116910    1.912028
   9.44       2.119487    1.913797
   9.45       2.122059    1.915558
   9.46       2.124625    1.917311
   9.47       2.127186    1.919055
   9.48       2.129741    1.920792
   9.49       2.132290    1.922520
   9.50       2.134834    1.924240
   9.51       2.137372    1.925952
   9.52       2.139904    1.927656
   9.53       2.142431    1.929351
   9.54       2.144952    1.931038
   9.55       2.147468    1.932717
   9.56       2.149978    1.934387
   9.57       2.152483    1.936049
   9.58       2.154982    1.937703
   9.59       2.157475    1.939348
   9.60       2.159963    1.940985
   9.61       2.162446    1.942614
   9.62       2.164922    1.944234
   9.63       2.167394    1.945846
   9.64       2.169860    1.947450
   9.65       2.172320    1.949045
   9.66       2.174775    1.950631
   9.67       2.177224    1.952210
   9.68       2.179668    1.953779
   9.69       2.182107    1.955341
   9.70       2.184540    1.956893
   9.71       2.186967    1.958437
   9.72       2.189390    1.959973
   9.73       2.191806    1.961500
   9.74       2.194218    1.963019
   9.75       2.196624    1.964529
   9.76       2.199025    1.966030
   9.77       2.201420    1.967523
   9.78       2.203810    1.969008
   9.79       2.206195    1.970483
   9.80       2.208574    1.971950
   9.81       2.210948    1.973409
   9.82       2.213317    1.974859
   9.83       2.215681    1.976300
   9.84       2.218039    1.977732
   9.85       2.220392    1.979156
   9.86       2.222740    1.980571
   9.87       2.225083    1.981977
   9.88       2.227421    1.983375
   9.89       2.229753    1.984764
   9.90       2.232080    1.986144
   9.91       2.234402    1.987515
   9.92       2.236719    1.988878
   9.93       1.990231    1.990231


==> DWF_Nf8_c0.300_s2.txt <==
#gcSq(0.300) beta(high)  beta(low) 
   0.01      -0.000216   -0.000498
   0.02      -0.000424   -0.000984
   0.03      -0.000622   -0.001459
   0.04      -0.000811   -0.001922
   0.05      -0.000991   -0.002372
   0.06      -0.001162   -0.002812
   0.07      -0.001324   -0.003239
   0.08      -0.001477   -0.003655
   0.09      -0.001620   -0.004059
   0.10      -0.001755   -0.004451
   0.11      -0.001881   -0.004832
   0.12      -0.001998   -0.005201
   0.13      -0.002106   -0.005558
   0.14      -0.002204   -0.005904
   0.15      -0.002294   -0.006238
   0.16      -0.002375   -0.006561
   0.17      -0.002447   -0.006872
   0.18      -0.002510   -0.007172
   0.19      -0.002564   -0.007460
   0.20      -0.002609   -0.007737
   0.21      -0.002645   -0.008002
   0.22      -0.002673   -0.008256
   0.23      -0.002691   -0.008499
   0.24      -0.002701   -0.008730
   0.25      -0.002701   -0.008950
   0.26      -0.002693   -0.009158
   0.27      -0.002676   -0.009355
   0.28      -0.002651   -0.009541
   0.29      -0.002616   -0.009716
   0.30      -0.002573   -0.009879
   0.31      -0.002520   -0.010031
   0.32      -0.002459   -0.010172
   0.33      -0.002389   -0.010302
   0.34      -0.002311   -0.010420
   0.35      -0.002224   -0.010528
   0.36      -0.002127   -0.010624
   0.37      -0.002023   -0.010709
   0.38      -0.001909   -0.010783
   0.39      -0.001787   -0.010846
   0.40      -0.001656   -0.010898
   0.41      -0.001516   -0.010939
   0.42      -0.001368   -0.010969
   0.43      -0.001211   -0.010988
   0.44      -0.001045   -0.010996
   0.45      -0.000871   -0.010993
   0.46      -0.000688   -0.010979
   0.47      -0.000496   -0.010955
   0.48      -0.000296   -0.010919
   0.49      -0.000087   -0.010873
   0.50       0.000130   -0.010816
   0.51       0.000356   -0.010748
   0.52       0.000591   -0.010669
   0.53       0.000834   -0.010580
   0.54       0.001085   -0.010479
   0.55       0.001346   -0.010368
   0.56       0.001615   -0.010247
   0.57       0.001892   -0.010115
   0.58       0.002178   -0.009972
   0.59       0.002472   -0.009818
   0.60       0.002775   -0.009654
   0.61       0.003086   -0.009479
   0.62       0.003406   -0.009294
   0.63       0.003734   -0.009098
   0.64       0.004071   -0.008892
   0.65       0.004416   -0.008675
   0.66       0.004770   -0.008448
   0.67       0.005132   -0.008210
   0.68       0.005502   -0.007962
   0.69       0.005881   -0.007704
   0.70       0.006269   -0.007435
   0.71       0.006664   -0.007156
   0.72       0.007068   -0.006866
   0.73       0.007481   -0.006567
   0.74       0.007901   -0.006257
   0.75       0.008330   -0.005936
   0.76       0.008768   -0.005606
   0.77       0.009214   -0.005265
   0.78       0.009668   -0.004914
   0.79       0.010130   -0.004553
   0.80       0.010601   -0.004182
   0.81       0.011080   -0.003801
   0.82       0.011567   -0.003409
   0.83       0.012063   -0.003008
   0.84       0.012566   -0.002596
   0.85       0.013078   -0.002175
   0.86       0.013599   -0.001744
   0.87       0.014127   -0.001302
   0.88       0.014664   -0.000851
   0.89       0.015209   -0.000390
   0.90       0.015762    0.000081
   0.91       0.016323    0.000562
   0.92       0.016892    0.001053
   0.93       0.017470    0.001554
   0.94       0.018056    0.002064
   0.95       0.018650    0.002584
   0.96       0.019252    0.003114
   0.97       0.019862    0.003654
   0.98       0.020480    0.004203
   0.99       0.021107    0.004762
   1.00       0.021741    0.005330
   1.01       0.022384    0.005908
   1.02       0.023035    0.006496
   1.03       0.023694    0.007093
   1.04       0.024360    0.007700
   1.05       0.025035    0.008316
   1.06       0.025718    0.008942
   1.07       0.026409    0.009577
   1.08       0.027108    0.010222
   1.09       0.027815    0.010875
   1.10       0.028530    0.011539
   1.11       0.029253    0.012211
   1.12       0.029984    0.012893
   1.13       0.030723    0.013584
   1.14       0.031470    0.014284
   1.15       0.032225    0.014994
   1.16       0.032987    0.015713
   1.17       0.033758    0.016440
   1.18       0.034537    0.017177
   1.19       0.035323    0.017923
   1.20       0.036118    0.018679
   1.21       0.036920    0.019443
   1.22       0.037730    0.020216
   1.23       0.038549    0.020998
   1.24       0.039375    0.021789
   1.25       0.040208    0.022589
   1.26       0.041050    0.023398
   1.27       0.041900    0.024215
   1.28       0.042757    0.025041
   1.29       0.043622    0.025877
   1.30       0.044495    0.026721
   1.31       0.045376    0.027573
   1.32       0.046264    0.028434
   1.33       0.047161    0.029304
   1.34       0.048065    0.030183
   1.35       0.048976    0.031070
   1.36       0.049896    0.031965
   1.37       0.050823    0.032870
   1.38       0.051758    0.033782
   1.39       0.052701    0.034703
   1.40       0.053652    0.035632
   1.41       0.054610    0.036570
   1.42       0.055575    0.037516
   1.43       0.056549    0.038471
   1.44       0.057530    0.039433
   1.45       0.058519    0.040404
   1.46       0.059515    0.041383
   1.47       0.060520    0.042370
   1.48       0.061531    0.043365
   1.49       0.062551    0.044368
   1.50       0.073932    0.043400
   1.51       0.074580    0.044671
   1.52       0.075245    0.045946
   1.53       0.075927    0.047224
   1.54       0.076625    0.048506
   1.55       0.077340    0.049791
   1.56       0.078073    0.051080
   1.57       0.078823    0.052372
   1.58       0.079593    0.053668
   1.59       0.080380    0.054836
   1.60       0.081188    0.055926
   1.61       0.082014    0.057023
   1.62       0.082862    0.058127
   1.63       0.083729    0.059239
   1.64       0.084618    0.060359
   1.65       0.085529    0.061486
   1.66       0.086462    0.062620
   1.67       0.087417    0.063762
   1.68       0.088396    0.064911
   1.69       0.089398    0.066067
   1.70       0.090424    0.067231
   1.71       0.091473    0.068402
   1.72       0.092547    0.069580
   1.73       0.093646    0.070765
   1.74       0.094768    0.071957
   1.75       0.095915    0.073156
   1.76       0.097086    0.074362
   1.77       0.098280    0.075576
   1.78       0.099498    0.076796
   1.79       0.100739    0.078023
   1.80       0.102001    0.079256
   1.81       0.103285    0.080497
   1.82       0.104590    0.081744
   1.83       0.105914    0.082999
   1.84       0.107258    0.084259
   1.85       0.108619    0.085527
   1.86       0.109998    0.086801
   1.87       0.111393    0.088082
   1.88       0.112803    0.089369
   1.89       0.114228    0.090663
   1.90       0.115667    0.091963
   1.91       0.117119    0.093270
   1.92       0.118583    0.094583
   1.93       0.120060    0.095903
   1.94       0.121547    0.097229
   1.95       0.123045    0.098561
   1.96       0.124554    0.099900
   1.97       0.126072    0.101245
   1.98       0.127601    0.102596
   1.99       0.129138    0.103954
   2.00       0.130685    0.105317
   2.01       0.132240    0.106687
   2.02       0.133804    0.108063
   2.03       0.135376    0.109445
   2.04       0.136957    0.110833
   2.05       0.138546    0.112228
   2.06       0.140142    0.113628
   2.07       0.141747    0.115034
   2.08       0.143360    0.116447
   2.09       0.144980    0.117865
   2.10       0.146608    0.119290
   2.11       0.148244    0.120720
   2.12       0.149887    0.122156
   2.13       0.151537    0.123599
   2.14       0.153195    0.125047
   2.15       0.154860    0.126501
   2.16       0.156533    0.127961
   2.17       0.158212    0.129427
   2.18       0.159899    0.130899
   2.19       0.161593    0.132377
   2.20       0.163294    0.133860
   2.21       0.165001    0.135350
   2.22       0.166716    0.136845
   2.23       0.168438    0.138346
   2.24       0.170166    0.139853
   2.25       0.171901    0.141366
   2.26       0.173643    0.142885
   2.27       0.175391    0.144409
   2.28       0.177146    0.145939
   2.29       0.178908    0.147475
   2.30       0.180676    0.149017
   2.31       0.182451    0.150565
   2.32       0.184232    0.152118
   2.33       0.186019    0.153677
   2.34       0.187813    0.155242
   2.35       0.189613    0.156813
   2.36       0.191419    0.158310
   2.37       0.193231    0.159783
   2.38       0.195050    0.161264
   2.39       0.196875    0.162753
   2.40       0.198706    0.164249
   2.41       0.200542    0.165754
   2.42       0.202385    0.167266
   2.43       0.204234    0.168786
   2.44       0.206089    0.170314
   2.45       0.207950    0.171850
   2.46       0.209817    0.173394
   2.47       0.211689    0.174946
   2.48       0.213567    0.176505
   2.49       0.215452    0.178073
   2.50       0.217341    0.179648
   2.51       0.219237    0.181231
   2.52       0.221138    0.182822
   2.53       0.223045    0.184421
   2.54       0.224958    0.186028
   2.55       0.226876    0.187643
   2.56       0.228800    0.189265
   2.57       0.230730    0.190895
   2.58       0.232665    0.192534
   2.59       0.234605    0.194180
   2.60       0.236551    0.195833
   2.61       0.238503    0.197495
   2.62       0.240460    0.199164
   2.63       0.242422    0.200841
   2.64       0.244390    0.202526
   2.65       0.246363    0.204219
   2.66       0.248342    0.205919
   2.67       0.250326    0.207627
   2.68       0.252315    0.209342
   2.69       0.254310    0.211065
   2.70       0.256309    0.212796
   2.71       0.258315    0.214534
   2.72       0.260325    0.216280
   2.73       0.262341    0.218034
   2.74       0.264362    0.219794
   2.75       0.266388    0.221563
   2.76       0.268419    0.223339
   2.77       0.270455    0.225122
   2.78       0.272497    0.226913
   2.79       0.274544    0.228711
   2.80       0.276595    0.230516
   2.81       0.278652    0.232329
   2.82       0.280714    0.234149
   2.83       0.282782    0.235977
   2.84       0.284854    0.237812
   2.85       0.286931    0.239654
   2.86       0.289013    0.241503
   2.87       0.291101    0.243359
   2.88       0.293193    0.245223
   2.89       0.295290    0.247093
   2.90       0.297393    0.248971
   2.91       0.299500    0.250856
   2.92       0.301612    0.252748
   2.93       0.303729    0.254647
   2.94       0.305851    0.256553
   2.95       0.307978    0.258466
   2.96       0.310110    0.260386
   2.97       0.312247    0.262312
   2.98       0.314389    0.264246
   2.99       0.316536    0.266187
   3.00       0.318687    0.268134
   3.01       0.320843    0.270088
   3.02       0.323005    0.272049
   3.03       0.325171    0.274017
   3.04       0.327342    0.275991
   3.05       0.329517    0.277972
   3.06       0.331698    0.279960
   3.07       0.333883    0.281954
   3.08       0.336073    0.283955
   3.09       0.338268    0.285963
   3.10       0.340467    0.287977
   3.11       0.342672    0.289998
   3.12       0.344881    0.292025
   3.13       0.347095    0.294059
   3.14       0.349313    0.296099
   3.15       0.351537    0.298145
   3.16       0.353765    0.300198
   3.17       0.355998    0.302257
   3.18       0.358235    0.304323
   3.19       0.360477    0.306395
   3.20       0.362724    0.308473
   3.21       0.364976    0.310557
   3.22       0.367232    0.312648
   3.23       0.369493    0.314744
   3.24       0.371758    0.316847
   3.25       0.374028    0.318956
   3.26       0.376303    0.321071
   3.27       0.378583    0.323192
   3.28       0.380867    0.325320
   3.29       0.383156    0.327453
   3.30       0.385449    0.329592
   3.31       0.387747    0.331737
   3.32       0.390050    0.333888
   3.33       0.392357    0.336045
   3.34       0.394669    0.338208
   3.35       0.396985    0.340377
   3.36       0.399306    0.342552
   3.37       0.401632    0.344732
   3.38       0.403962    0.346918
   3.39       0.406297    0.349110
   3.40       0.408636    0.351307
   3.41       0.410980    0.353511
   3.42       0.413328    0.355720
   3.43       0.415681    0.357934
   3.44       0.418039    0.360154
   3.45       0.420401    0.362380
   3.46       0.422767    0.364611
   3.47       0.425139    0.366848
   3.48       0.427514    0.369091
   3.49       0.429894    0.371338
   3.50       0.432279    0.373592
   3.51       0.434669    0.375850
   3.52       0.437062    0.378114
   3.53       0.439461    0.380384
   3.54       0.441864    0.382659
   3.55       0.444271    0.384939
   3.56       0.446683    0.387224
   3.57       0.449099    0.389515
   3.58       0.451520    0.391811
   3.59       0.453945    0.394112
   3.60       0.456375    0.396418
   3.61       0.458810    0.398730
   3.62       0.461249    0.401046
   3.63       0.463692    0.403313
   3.64       0.466140    0.405563
   3.65       0.468592    0.407818
   3.66       0.471049    0.410077
   3.67       0.473510    0.412340
   3.68       0.475976    0.414608
   3.69       0.478447    0.416881
   3.70       0.480921    0.419158
   3.71       0.483401    0.421439
   3.72       0.485884    0.423725
   3.73       0.488373    0.426015
   3.74       0.490865    0.428309
   3.75       0.493362    0.430608
   3.76       0.495864    0.432911
   3.77       0.498370    0.435218
   3.78       0.500881    0.437530
   3.79       0.503396    0.439846
   3.80       0.505915    0.442166
   3.81       0.508439    0.444490
   3.82       0.510967    0.446819
   3.83       0.513500    0.449152
   3.84       0.516037    0.451490
   3.85       0.518579    0.453831
   3.86       0.521125    0.456177
   3.87       0.523676    0.458527
   3.88       0.526231    0.460881
   3.89       0.528791    0.463239
   3.90       0.531355    0.465601
   3.91       0.533923    0.467968
   3.92       0.536496    0.470338
   3.93       0.539074    0.472713
   3.94       0.541655    0.475092
   3.95       0.544242    0.477475
   3.96       0.546832    0.479862
   3.97       0.549427    0.482253
   3.98       0.552027    0.484648
   3.99       0.554631    0.487048
   4.00       0.557239    0.489451
   4.01       0.559852    0.491858
   4.02       0.562469    0.494269
   4.03       0.565091    0.496685
   4.04       0.567717    0.499104
   4.05       0.570348    0.501527
   4.06       0.572983    0.503954
   4.07       0.575622    0.506385
   4.08       0.578266    0.508820
   4.09       0.580914    0.511259
   4.10       0.583567    0.513702
   4.11       0.586224    0.516149
   4.12       0.588885    0.518599
   4.13       0.591551    0.521054
   4.14       0.594221    0.523512
   4.15       0.596896    0.525974
   4.16       0.599575    0.528440
   4.17       0.602258    0.530910
   4.18       0.604946    0.533383
   4.19       0.607638    0.535861
   4.20       0.610334    0.538342
   4.21       0.613035    0.540827
   4.22       0.615740    0.543315
   4.23       0.618450    0.545808
   4.24       0.621164    0.548304
   4.25       0.623882    0.550804
   4.26       0.626605    0.553307
   4.27       0.629332    0.555814
   4.28       0.632063    0.558325
   4.29       0.634799    0.560840
   4.30       0.637539    0.563358
   4.31       0.640283    0.565880
   4.32       0.643032    0.568405
   4.33       0.645784    0.570934
   4.34       0.648542    0.573467
   4.35       0.651303    0.576003
   4.36       0.654069    0.578543
   4.37       0.656839    0.581086
   4.38       0.659613    0.583633
   4.39       0.662391    0.586183
   4.40       0.665174    0.588737
   4.41       0.667961    0.591295
   4.42       0.670752    0.593856
   4.43       0.673547    0.596420
   4.44       0.676347    0.598988
   4.45       0.679151    0.601559
   4.46       0.681959    0.604134
   4.47       0.684771    0.606712
   4.48       0.687587    0.609293
   4.49       0.690408    0.611878
   4.50       0.693232    0.614467
   4.51       0.696061    0.617058
   4.52       0.698894    0.619653
   4.53       0.701731    0.622252
   4.54       0.704572    0.624854
   4.55       0.707417    0.627459
   4.56       0.710266    0.630067
   4.57       0.713119    0.632679
   4.58       0.715977    0.635294
   4.59       0.718838    0.637912
   4.60       0.721703    0.640533
   4.61       0.724572    0.643158
   4.62       0.727446    0.645786
   4.63       0.730323    0.648417
   4.64       0.733204    0.651051
   4.65       0.736089    0.653689
   4.66       0.738978    0.656330
   4.67       0.741871    0.658973
   4.68       0.744768    0.661620
   4.69       0.747669    0.664271
   4.70       0.750573    0.666924
   4.71       0.753482    0.669580
   4.72       0.756394    0.672240
   4.73       0.759310    0.674902
   4.74       0.762230    0.677568
   4.75       0.765153    0.680236
   4.76       0.768080    0.682908
   4.77       0.771011    0.685583
   4.78       0.773946    0.688261
   4.79       0.776884    0.690941
   4.80       0.779826    0.693625
   4.81       0.782772    0.696312
   4.82       0.785721    0.699001
   4.83       0.788674    0.701694
   4.84       0.791631    0.704389
   4.85       0.794591    0.707088
   4.86       0.797554    0.709789
   4.87       0.800522    0.712493
   4.88       0.803492    0.715200
   4.89       0.806466    0.717910
   4.90       0.809444    0.720623
   4.91       0.812425    0.723339
   4.92       0.815409    0.726057
   4.93       0.818397    0.728779
   4.94       0.821388    0.731503
   4.95       0.824382    0.734230
   4.96       0.827380    0.736959
   4.97       0.830381    0.739692
   4.98       0.833385    0.742427
   4.99       0.836392    0.745164
   5.00       0.839403    0.747905
   5.01       0.842417    0.750648
   5.02       0.845434    0.753394
   5.03       0.848454    0.756143
   5.04       0.851477    0.758894
   5.05       0.854504    0.761648
   5.06       0.857533    0.764404
   5.07       0.860565    0.767164
   5.08       0.863601    0.769925
   5.09       0.866639    0.772690
   5.10       0.869681    0.775456
   5.11       0.872725    0.778226
   5.12       0.875772    0.780998
   5.13       0.878822    0.783772
   5.14       0.881875    0.786549
   5.15       0.884931    0.789329
   5.16       0.887989    0.792111
   5.17       0.891050    0.794895
   5.18       0.894114    0.797682
   5.19       0.897181    0.800472
   5.20       0.900250    0.803263
   5.21       0.903322    0.806058
   5.22       0.906397    0.808854
   5.23       0.909474    0.811653
   5.24       0.912554    0.814455
   5.25       0.915636    0.817258
   5.26       0.918721    0.820064
   5.27       0.921808    0.822873
   5.28       0.924898    0.825683
   5.29       0.927990    0.828496
   5.30       0.931084    0.831312
   5.31       0.934181    0.834129
   5.32       0.937280    0.836949
   5.33       0.940382    0.839771
   5.34       0.943485    0.842595
   5.35       0.946591    0.845422
   5.36       0.949699    0.848250
   5.37       0.952810    0.851081
   5.38       0.955922    0.853914
   5.39       0.959037    0.856749
   5.40       0.962153    0.859587
   5.41       0.965272    0.862426
   5.42       0.968393    0.865268
   5.43       0.971516    0.868111
   5.44       0.974640    0.870957
   5.45       0.977767    0.873805
   5.46       0.980896    0.876655
   5.47       0.984026    0.879506
   5.48       0.987158    0.882360
   5.49       0.990292    0.885216
   5.50       0.993428    0.888074
   5.51       0.996566    0.890934
   5.52       0.999705    0.893796
   5.53       1.002846    0.896659
   5.54       1.005989    0.899525
   5.55       1.009133    0.902393
   5.56       1.012279    0.905262
   5.57       1.015427    0.908133
   5.58       1.018576    0.911006
   5.59       1.021726    0.913882
   5.60       1.024878    0.916758
   5.61       1.028032    0.919637
   5.62       1.031187    0.922518
   5.63       1.034343    0.925400
   5.64       1.037501    0.928284
   5.65       1.040660    0.931170
   5.66       1.043820    0.934057
   5.67       1.046981    0.936947
   5.68       1.050144    0.939838
   5.69       1.053308    0.942730
   5.70       1.056473    0.945625
   5.71       1.059640    0.948521
   5.72       1.062807    0.951418
   5.73       1.065975    0.954318
   5.74       1.069145    0.957219
   5.75       1.072316    0.960121
   5.76       1.075487    0.963025
   5.77       1.078660    0.965931
   5.78       1.081833    0.968838
   5.79       1.085007    0.971747
   5.80       1.088182    0.974657
   5.81       1.091359    0.977569
   5.82       1.094535    0.980482
   5.83       1.097713    0.983397
   5.84       1.100891    0.986313
   5.85       1.104070    0.989231
   5.86       1.107250    0.992150
   5.87       1.110431    0.995070
   5.88       1.113612    0.997992
   5.89       1.116793    1.000915
   5.90       1.119976    1.003840
   5.91       1.123158    1.006766
   5.92       1.126342    1.009693
   5.93       1.129526    1.012622
   5.94       1.132710    1.015552
   5.95       1.135894    1.018483
   5.96       1.139079    1.021415
   5.97       1.142265    1.024349
   5.98       1.145451    1.027284
   5.99       1.148637    1.030220
   6.00       1.151823    1.033157
   6.01       1.155010    1.036095
   6.02       1.158196    1.039035
   6.03       1.161383    1.041976
   6.04       1.164571    1.044918
   6.05       1.167758    1.047861
   6.06       1.170945    1.050805
   6.07       1.174133    1.053750
   6.08       1.177320    1.056696
   6.09       1.180508    1.059643
   6.10       1.183695    1.062592
   6.11       1.186883    1.065541
   6.12       1.190070    1.068491
   6.13       1.193258    1.071442
   6.14       1.196445    1.074394
   6.15       1.199632    1.077348
   6.16       1.202819    1.080302
   6.17       1.206006    1.083257
   6.18       1.209192    1.086212
   6.19       1.212378    1.089169
   6.20       1.215564    1.092127
   6.21       1.218750    1.095085
   6.22       1.221935    1.098044
   6.23       1.225120    1.101004
   6.24       1.228304    1.103965
   6.25       1.231489    1.106927
   6.26       1.234672    1.109889
   6.27       1.237855    1.112852
   6.28       1.241038    1.115816
   6.29       1.244220    1.118780
   6.30       1.247402    1.121745
   6.31       1.250583    1.124711
   6.32       1.253763    1.127677
   6.33       1.256943    1.130644
   6.34       1.260122    1.133612
   6.35       1.263300    1.136580
   6.36       1.266478    1.139549
   6.37       1.269655    1.142518
   6.38       1.272831    1.145488
   6.39       1.276006    1.148458
   6.40       1.279181    1.151429
   6.41       1.282355    1.154400
   6.42       1.285528    1.157372
   6.43       1.288700    1.160344
   6.44       1.291871    1.163317
   6.45       1.295041    1.166290
   6.46       1.298210    1.169263
   6.47       1.301378    1.172237
   6.48       1.304545    1.175211
   6.49       1.307712    1.178185
   6.50       1.310877    1.181160
   6.51       1.314041    1.184135
   6.52       1.317204    1.187110
   6.53       1.320365    1.190086
   6.54       1.323526    1.193062
   6.55       1.326685    1.196038
   6.56       1.329844    1.199014
   6.57       1.333001    1.201990
   6.58       1.336156    1.204967
   6.59       1.339311    1.207944
   6.60       1.342464    1.210920
   6.61       1.345616    1.213897
   6.62       1.348767    1.216874
   6.63       1.351916    1.219851
   6.64       1.355064    1.222828
   6.65       1.358210    1.225806
   6.66       1.361355    1.228783
   6.67       1.364499    1.231760
   6.68       1.367641    1.234737
   6.69       1.370781    1.237714
   6.70       1.373921    1.240691
   6.71       1.377058    1.243668
   6.72       1.380194    1.246644
   6.73       1.383329    1.249621
   6.74       1.386462    1.252598
   6.75       1.389593    1.255574
   6.76       1.392723    1.258550
   6.77       1.395851    1.261526
   6.78       1.398977    1.264502
   6.79       1.402102    1.267477
   6.80       1.405225    1.270452
   6.81       1.408346    1.273427
   6.82       1.411466    1.276402
   6.83       1.414584    1.279376
   6.84       1.417700    1.282350
   6.85       1.420814    1.285324
   6.86       1.423926    1.288297
   6.87       1.427037    1.291270
   6.88       1.430146    1.294243
   6.89       1.433253    1.297215
   6.90       1.436358    1.300186
   6.91       1.439461    1.303157
   6.92       1.442563    1.306128
   6.93       1.445662    1.309098
   6.94       1.448760    1.312067
   6.95       1.451855    1.315036
   6.96       1.454949    1.318005
   6.97       1.458041    1.320973
   6.98       1.461130    1.323940
   6.99       1.464218    1.326906
   7.00       1.467304    1.329872
   7.01       1.470388    1.332837
   7.02       1.473469    1.335802
   7.03       1.476549    1.338766
   7.04       1.479627    1.341729
   7.05       1.482702    1.344691
   7.06       1.485776    1.347653
   7.07       1.488847    1.350614
   7.08       1.491917    1.353574
   7.09       1.494984    1.356533
   7.10       1.498049    1.359491
   7.11       1.501112    1.362449
   7.12       1.504173    1.365406
   7.13       1.507232    1.368361
   7.14       1.510288    1.371316
   7.15       1.513343    1.374270
   7.16       1.516395    1.377223
   7.17       1.519446    1.380175
   7.18       1.522494    1.383126
   7.19       1.525540    1.386076
   7.20       1.528584    1.389024
   7.21       1.531625    1.391972
   7.22       1.534665    1.394919
   7.23       1.537702    1.397865
   7.24       1.540737    1.400809
   7.25       1.543770    1.403752
   7.26       1.546801    1.406695
   7.27       1.549830    1.409636
   7.28       1.552856    1.412576
   7.29       1.555881    1.415514
   7.30       1.558903    1.418452
   7.31       1.561923    1.421388
   7.32       1.564941    1.424323
   7.33       1.567956    1.427257
   7.34       1.570970    1.430189
   7.35       1.573981    1.433120
   7.36       1.576990    1.436050
   7.37       1.579998    1.438978
   7.38       1.583003    1.441905
   7.39       1.586005    1.444830
   7.40       1.589006    1.447755
   7.41       1.592005    1.450677
   7.42       1.595002    1.453599
   7.43       1.597996    1.456518
   7.44       1.600988    1.459437
   7.45       1.603979    1.462353
   7.46       1.606967    1.465269
   7.47       1.609954    1.468182
   7.48       1.612938    1.471095
   7.49       1.615920    1.474005
   7.50       1.618901    1.476914
   7.51       1.621879    1.479821
   7.52       1.624855    1.482727
   7.53       1.627830    1.485631
   7.54       1.630803    1.488534
   7.55       1.633773    1.491434
   7.56       1.636742    1.494333
   7.57       1.639709    1.497230
   7.58       1.642674    1.500126
   7.59       1.645638    1.503020
   7.60       1.648599    1.505911
   7.61       1.651559    1.508802
   7.62       1.654517    1.511690
   7.63       1.657474    1.514576
   7.64       1.660428    1.517461
   7.65       1.663382    1.520344
   7.66       1.666333    1.523224
   7.67       1.669283    1.526103
   7.68       1.672231    1.528980
   7.69       1.675178    1.531855
   7.70       1.678124    1.534728
   7.71       1.681068    1.537599
   7.72       1.684010    1.540468
   7.73       1.686951    1.543335
   7.74       1.689891    1.546200
   7.75       1.692830    1.549063
   7.76       1.695767    1.551923
   7.77       1.698703    1.554782
   7.78       1.701638    1.557638
   7.79       1.704572    1.560492
   7.80       1.707504    1.563345
   7.81       1.710436    1.566194
   7.82       1.713367    1.569042
   7.83       1.716296    1.571888
   7.84       1.719225    1.574731
   7.85       1.722153    1.577572
   7.86       1.725080    1.580410
   7.87       1.728006    1.583246
   7.88       1.730932    1.586080
   7.89       1.733857    1.588912
   7.90       1.736781    1.591741
   7.91       1.739705    1.594568
   7.92       1.742628    1.597392
   7.93       1.745551    1.600214
   7.94       1.748473    1.603033
   7.95       1.751395    1.605850
   7.96       1.754317    1.608664
   7.97       1.757239    1.611476
   7.98       1.760160    1.614285
   7.99       1.763081    1.617092
   8.00       1.766002    1.619896
   8.01       1.768923    1.622697
   8.02       1.771845    1.625496
   8.03       1.774766    1.628292
   8.04       1.777688    1.631085
   8.05       1.780609    1.633875
   8.06       1.783532    1.636663
   8.07       1.786454    1.639447
   8.08       1.789377    1.642229
   8.09       1.792301    1.645009
   8.10       1.795225    1.647785
   8.11       1.798149    1.650558
   8.12       1.801074    1.653328
   8.13       1.804001    1.656096
   8.14       1.806927    1.658860
   8.15       1.809855    1.661621
   8.16       1.812784    1.664379
   8.17       1.815714    1.667134
   8.18       1.818645    1.669886
   8.19       1.821577    1.672635
   8.20       1.824510    1.675380
   8.21       1.827444    1.678123
   8.22       1.830380    1.680862
   8.23       1.833317    1.683598
   8.24       1.836256    1.686330
   8.25       1.839196    1.689059
   8.26       1.842138    1.691785
   8.27       1.845081    1.694507
   8.28       1.848026    1.697225
   8.29       1.850973    1.699941
   8.30       1.853922    1.702652
   8.31       1.856872    1.705360
   8.32       1.859825    1.708065
   8.33       1.862779    1.710765
   8.34       1.865736    1.713462
   8.35       1.868694    1.716156
   8.36       1.871655    1.718845
   8.37       1.874618    1.721531
   8.38       1.877583    1.724213
   8.39       1.880551    1.726890
   8.40       1.883520    1.729564
   8.41       1.886493    1.732234
   8.42       1.889467    1.734900
   8.43       1.892444    1.737562
   8.44       1.895424    1.740220
   8.45       1.898406    1.742874
   8.46       1.901391    1.745523
   8.47       1.904378    1.748168
   8.48       1.907368    1.750809
   8.49       1.910361    1.753446
   8.50       1.913356    1.756078
   8.51       1.916354    1.758706
   8.52       1.919355    1.761329
   8.53       1.922359    1.763948
   8.54       1.925365    1.766563
   8.55       1.928374    1.769172
   8.56       1.931386    1.771777
   8.57       1.934401    1.774378
   8.58       1.937419    1.776973
   8.59       1.940439    1.779564
   8.60       1.943463    1.782150
   8.61       1.946489    1.784732
   8.62       1.949518    1.787308
   8.63       1.952550    1.789879
   8.64       1.955585    1.792446
   8.65       1.958622    1.795007
   8.66       1.961662    1.797563
   8.67       1.964706    1.800114
   8.68       1.967751    1.802660
   8.69       1.970800    1.805201
   8.70       1.973852    1.807736
   8.71       1.976906    1.810266
   8.72       1.979962    1.812790
   8.73       1.983022    1.815309
   8.74       1.986084    1.817823
   8.75       1.989148    1.820331
   8.76       1.992215    1.822834
   8.77       1.995285    1.825331
   8.78       1.998357    1.827822
   8.79       2.001431    1.830308
   8.80       2.004508    1.832787
   8.81       2.007587    1.835261
   8.82       2.010668    1.837730
   8.83       2.013751    1.840192
   8.84       2.016837    1.842648
   8.85       2.019924    1.845098
   8.86       2.023014    1.847543
   8.87       2.026105    1.849981
   8.88       2.029198    1.852413
   8.89       2.032293    1.854839
   8.90       2.035390    1.857259
   8.91       2.038488    1.859672
   8.92       2.041588    1.862079
   8.93       2.044689    1.864480
   8.94       2.047792    1.866874
   8.95       2.050896    1.869262
   8.96       2.054001    1.871644
   8.97       2.057107    1.874019
   8.98       2.060215    1.876387
   8.99       2.063323    1.878749
   9.00       2.066432    1.881104
   9.01       2.069542    1.883453
   9.02       2.072653    1.885794
   9.03       2.075764    1.888129
   9.04       2.078876    1.890458
   9.05       2.081988    1.892779
   9.06       2.085101    1.895093
   9.07       2.088213    1.897401
   9.08       2.091326    1.899701
   9.09       2.094439    1.901995
   9.10       2.097552    1.904281
   9.11       2.100665    1.906561
   9.12       2.103777    1.908833
   9.13       2.106889    1.911098
   9.14       2.110001    1.913356
   9.15       2.113112    1.915607
   9.16       2.116223    1.917851
   9.17       2.119332    1.920087
   9.18       2.122441    1.922316
   9.19       2.125550    1.924537
   9.20       2.128657    1.926751
   9.21       2.131763    1.928958
   9.22       2.134868    1.931157
   9.23       2.137971    1.933349
   9.24       2.141073    1.935533
   9.25       2.144174    1.937710
   9.26       2.147273    1.939879
   9.27       2.150371    1.942041
   9.28       2.153467    1.944194
   9.29       2.156561    1.946340
   9.30       2.159653    1.948479
   9.31       2.162744    1.950610
   9.32       2.165832    1.952732
   9.33       2.168918    1.954848
   9.34       2.172002    1.956955
   9.35       2.175084    1.959054
   9.36       2.178164    1.961146
   9.37       2.181241    1.963229
   9.38       2.184315    1.965305
   9.39       2.187387    1.967373
   9.40       2.190457    1.969432
   9.41       2.193523    1.971484
   9.42       2.196587    1.973528
   9.43       2.199649    1.975563
   9.44       2.202707    1.977591
   9.45       2.205762    1.979610
   9.46       2.208815    1.981621
   9.47       2.211864    1.983625
   9.48       2.214910    1.985619
   9.49       2.217953    1.987606
   9.50       2.220993    1.989585
   9.51       2.224030    1.991555
   9.52       2.227063    1.993517
   9.53       2.230093    1.995470
   9.54       2.233120    1.997415
   9.55       2.236143    1.999352
   9.56       2.239162    2.001281
   9.57       2.242178    2.003201
   9.58       2.245191    2.005113
   9.59       2.248200    2.007016
   9.60       2.251205    2.008911
   9.61       2.254206    2.010797
   9.62       2.257204    2.012675
   9.63       2.260198    2.014545
   9.64       2.263189    2.016406
   9.65       2.266175    2.018258
   9.66       2.269158    2.020102
   9.67       2.272137    2.021937
   9.68       2.275112    2.023763
   9.69       2.278083    2.025581
   9.70       2.281050    2.027391
   9.71       2.284013    2.029191
   9.72       2.286972    2.030983
   9.73       2.289927    2.032767
   9.74       2.292878    2.034541
   9.75       2.295825    2.036307
   9.76       2.298768    2.038064
   9.77       2.301707    2.039812
   9.78       2.304642    2.041552
   9.79       2.307572    2.043282
   9.80       2.310499    2.045004
   9.81       2.313422    2.046717
   9.82       2.316340    2.048422
   9.83       2.319254    2.050117
   9.84       2.322164    2.051804
   9.85       2.325070    2.053481
   9.86       2.327972    2.055150
   9.87       2.330870    2.056810
   9.88       2.333763    2.058460
   9.89       2.336652    2.060102
   9.90       2.339537    2.061735
   9.91       2.342418    2.063359
   9.92       2.345295    2.064974
   9.93       2.348167    2.066580
   9.94       2.351036    2.068176
   9.95       2.353900    2.069764
   9.96       2.356760    2.071343
   9.97       2.359615    2.072912
   9.98       2.362467    2.074473
   9.99       2.365314    2.076024
  10.00       2.368157    2.077567
  10.01       2.370996    2.079100
  10.02       2.373831    2.080624
  10.03       2.376661    2.082138
  10.04       2.379488    2.083644
  10.05       2.382310    2.085141
  10.06       2.385128    2.086628
  10.07       2.387941    2.088106
  10.08       2.390751    2.089574
  10.09       2.393557    2.091034
  10.10       2.396358    2.092484
  10.11       2.399155    2.093925
  10.12       2.401948    2.095357
  10.13       2.404737    2.096779
  10.14       2.407521    2.098192
  10.15       2.410302    2.099596
  10.16       2.413078    2.100990
  10.17       2.415850    2.102375
  10.18       2.418618    2.103750
  10.19       2.421382    2.105116
  10.20       2.424142    2.106473
  10.21       2.426898    2.107820
  10.22       2.429650    2.109158
  10.23       2.432397    2.110487
  10.24       2.435141    2.111806

